A Local Method for Identifying Causal Relations under Markov Equivalence

Causality is important for designing interpretable and robust methods in artificial intelligence research. We propose a local approach to identify whether a variable is a cause of a given target under the framework of causal graphical models of directed acyclic graphs (DAGs). In general, the causal relation between two variables may not be identifiable from observational data as many causal DAGs encoding different causal relations are Markov equivalent. In this paper, we first introduce a sufficient and necessary graphical condition to check the existence of a causal path from a variable to a target in every Markov equivalent DAG. Next, we provide local criteria for identifying whether a variable is a cause/non-cause of a target based only on the local structure instead of the entire graph. Finally, we propose a local learning algorithm for this causal query via learning the local structure of the variable and some additional statistical independence tests related to the target. Simulation studies show that our local algorithm is efficient and effective, compared with other state-of-art methods.

==> figs/learned_graph_res/details_nodes_100_wt_mixed_100_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.9925            & 0.6099           & 0.3448              & 0.0068              & 0.2121              & 0.0041              \\
			& local + CE + test (all)        & 0.9911            & 0.6154           & 0.3448              & 0.0078              & 0.2121              & 0.0043              \\
			& local + CE + multi (all)         & 0.9917            & 0.6264           & 0.3362              & 0.0072              & 0.1970              & 0.0043              \\
			& PC + global ITC           & 0.9973            & 0.7912           & 0.2155              & 0.0035              & 0.0606              & 0.0010              \\
			& PC + CE + test (all)        & 0.9832            & 0.6044           & 0.3190              & 0.0147              & 0.1970              & 0.0063              \\
			& PC + CE + test (min)          & 0.9846            & 0.6374           & 0.2931              & 0.0127              & 0.1970              & 0.0063              \\ 
			& PC + CE + de + test (all)    & 0.9979            & 0.7912           & 0.2241              & 0.0029              & 0.0606              & 0.0008              \\ 
			& PC + CE + de + test (min)    & 0.9981            & 0.8022           & 0.2069              & 0.0027              & 0.0606              & 0.0008              \\ 
			& PCS + global ITC    & 0.9973            & 0.7967           & 0.2069              & 0.0033              & 0.0455              & 0.0014              \\ 
			& PCS + CE + test (all)   & 0.9832            & 0.6099           & 0.3017              & 0.0147              & 0.1818              & 0.0067              \\ 
			& GES + global ITC    & 0.6743            & 0.4121           & 0.0259              & 0.0080              & 0.6667              & 0.3223              \\ 
			& GES + CE + test (all)    & 0.9965            & 0.7857           & 0.0000              & 0.0000              & 0.2727              & 0.0077              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.9745            & 0.6868           & 0.3218              & 0.0192              & 0.1348              & 0.0116              \\
			& local + CE + test (all)        & 0.9712            & 0.6947           & 0.3069              & 0.0221              & 0.1348              & 0.0118              \\
			& local + CE + multi (all)         & 0.9725            & 0.7026           & 0.3020              & 0.0208              & 0.1348              & 0.0114              \\
			& PC + global ITC           & 0.9955            & 0.8500           & 0.1782              & 0.0063              & 0.0562              & 0.0004              \\
			& PC + CE + test (all)        & 0.9606            & 0.6842           & 0.2921              & 0.0304              & 0.1404              & 0.0149              \\
			& PC + CE + test (min)          & 0.9658            & 0.7105           & 0.2673              & 0.0240              & 0.1461              & 0.0151              \\ 
			& PC + CE + de + test (all)    & 0.9968            & 0.8605           & 0.1634              & 0.0052              & 0.0506              & 0.0002              \\ 
			& PC + CE + de + test (min)    & 0.9968            & 0.8605           & 0.1634              & 0.0052              & 0.0506              & 0.0002              \\ 
			& PCS + global ITC   & 0.9961            & 0.8605           & 0.1584              & 0.0056              & 0.0506              & 0.0006              \\ 
			& PCS + CE + test (all)    & 0.9602            & 0.6947           & 0.2624              & 0.0290              & 0.1404              & 0.0172              \\ 
			& GES + global ITC    & 0.6775            & 0.4684           & 0.0198              & 0.0063              & 0.6348              & 0.3204              \\ 
			& GES + CE + test (all)    & 0.9983            & 0.8500           & 0.0198              & 0.0000              & 0.1966              & 0.0054              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.9475            & 0.7596           & 0.2350              & 0.0320              & 0.1524              & 0.0238              \\
			& local + CE + test (all)        & 0.9430            & 0.7523           & 0.2304              & 0.0366              & 0.1555              & 0.0242              \\
			& local + CE + multi (all)         & 0.9448            & 0.7541           & 0.2304              & 0.0360              & 0.1433              & 0.0238              \\
			& PC + global ITC           & 0.9924            & 0.8954           & 0.1290              & 0.0090              & 0.0427              & 0.0013              \\
			& PC + CE + test (all)        & 0.9248            & 0.7468           & 0.2258              & 0.0508              & 0.1220              & 0.0302              \\
			& PC + CE + test (min)          & 0.9349            & 0.7688           & 0.2120              & 0.0391              & 0.1220              & 0.0306              \\ 
			& PC + CE + de + test (all)    & 0.9951            & 0.9083           & 0.1106              & 0.0071              & 0.0305              & 0.0009              \\ 
			& PC + CE + de + test (min)    & 0.9951            & 0.9083           & 0.1106              & 0.0071              & 0.0305              & 0.0009              \\ 
			& PCS + global ITC    & 0.9935            & 0.9101           & 0.1060              & 0.0084              & 0.0305              & 0.0011              \\ 
			& PCS + CE + test (all)   & 0.9253            & 0.7450           & 0.2166              & 0.0487              & 0.1098              & 0.0334              \\ 
			& GES + global ITC    & 0.6714            & 0.4716           & 0.0092              & 0.0065              & 0.5793              & 0.3273              \\ 
			& GES + CE + test (all)    & 0.9912            & 0.8936           & 0.0092              & 0.0006              & 0.1341              & 0.0103              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_nodes_100_wt_mixed_200_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.9958            & 0.6429           & 0.3448              & 0.0041              & 0.2273              & 0.0020              \\
			& local + CE + test (all)        & 0.9956            & 0.6484           & 0.3448              & 0.0041              & 0.2273              & 0.0020              \\
			& local + CE + multi (all)         & 0.9961            & 0.6484           & 0.3448              & 0.0039              & 0.2121              & 0.0020              \\
			& PC + global ITC           & 0.9971            & 0.7363           & 0.3190              & 0.0033              & 0.1212              & 0.0002              \\
			& PC + CE + test (all)        & 0.9882            & 0.6429           & 0.3276              & 0.0096              & 0.2121              & 0.0047              \\
			& PC + CE + test (min)          & 0.9894            & 0.6538           & 0.3190              & 0.0082              & 0.2121              & 0.0047              \\ 
			& PC + CE + de + test (all)    & 0.9977            & 0.7582           & 0.2931              & 0.0031              & 0.0758              & 0.0002              \\ 
			& PC + CE + de + test (min)    & 0.9977            & 0.7637           & 0.2845              & 0.0031              & 0.0758              & 0.0002              \\ 
			& PCS + global ITC    & 0.9971            & 0.7582           & 0.2759              & 0.0033              & 0.1212              & 0.0004              \\ 
			& PCS + CE + test (all)   & 0.9878            & 0.6538           & 0.3017              & 0.0098              & 0.2121              & 0.0051              \\ 
			& GES + global ITC    & 0.7856            & 0.6209           & 0.0172              & 0.0115              & 0.5606              & 0.2041              \\ 
			& GES + CE + test (all)    & 0.9983            & 0.8242           & 0.0259              & 0.0004              & 0.2273              & 0.0041              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.9812            & 0.7263           & 0.2525              & 0.0113              & 0.2022              & 0.0104              \\
			& local + CE + test (all)        & 0.9814            & 0.7263           & 0.2574              & 0.0117              & 0.1798              & 0.0104              \\
			& local + CE + multi (all)         & 0.9816            & 0.7342           & 0.2475              & 0.0113              & 0.1798              & 0.0104              \\
			& PC + global ITC           & 0.9929            & 0.7947           & 0.2178              & 0.0081              & 0.1236              & 0.0012              \\
			& PC + CE + test (all)        & 0.9701            & 0.7132           & 0.2723              & 0.0217              & 0.1573              & 0.0124              \\
			& PC + CE + test (min)          & 0.9732            & 0.7368           & 0.2376              & 0.0177              & 0.1629              & 0.0129              \\ 
			& PC + CE + de + test (all)    & 0.9957            & 0.8211           & 0.1931              & 0.0063              & 0.0955              & 0.0004              \\ 
			& PC + CE + de + test (min)    & 0.9961            & 0.8289           & 0.1782              & 0.0058              & 0.0955              & 0.0004              \\ 
			& PCS + global ITC   & 0.9935            & 0.8026           & 0.2030              & 0.0083              & 0.1124              & 0.0008              \\ 
			& PCS + CE + test (all)    & 0.9677            & 0.7184           & 0.2624              & 0.0221              & 0.1517              & 0.0145              \\ 
			& GES + global ITC    & 0.7773            & 0.6053           & 0.0099              & 0.0110              & 0.4719              & 0.2157              \\ 
			& GES + CE + test (all)    & 0.9970            & 0.8447           & 0.0000              & 0.0006              & 0.2022              & 0.0071              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.9634            & 0.7688           & 0.2258              & 0.0211              & 0.1463              & 0.0195              \\
			& local + CE + test (all)        & 0.9614            & 0.7670           & 0.2212              & 0.0226              & 0.1463              & 0.0203              \\
			& local + CE + multi (all)         & 0.9627            & 0.7761           & 0.2120              & 0.0213              & 0.1463              & 0.0197              \\
			& PC + global ITC           & 0.9906            & 0.8495           & 0.1475              & 0.0111              & 0.0762              & 0.0030              \\
			& PC + CE + test (all)        & 0.9439            & 0.7633           & 0.2120              & 0.0362              & 0.1189              & 0.0259              \\
			& PC + CE + test (min)          & 0.9499            & 0.7835           & 0.1889              & 0.0278              & 0.1250              & 0.0270              \\ 
			& PC + CE + de + test (all)    & 0.9937            & 0.8752           & 0.1290              & 0.0090              & 0.0579              & 0.0013              \\ 
			& PC + CE + de + test (min)    & 0.9942            & 0.8771           & 0.1244              & 0.0086              & 0.0579              & 0.0013              \\ 
			& PCS + global ITC    & 0.9935            & 0.8716           & 0.1382              & 0.0077              & 0.0640              & 0.0024              \\ 
			& PCS + CE + test (all)   & 0.9403            & 0.7743           & 0.1982              & 0.0360              & 0.1189              & 0.0289              \\ 
			& GES + global ITC    & 0.7814            & 0.5468           & 0.0184              & 0.0105              & 0.4909              & 0.2153              \\ 
			& GES + CE + test (all)    & 0.9951            & 0.9028           & 0.0092              & 0.0006              & 0.1189              & 0.0066              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_nodes_100_wt_mixed_500_150.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.9965            & 0.5714           & 0.4138              & 0.0020              & 0.3636              & 0.0026              \\
			& local + CE + test (all)        & 0.9967            & 0.5714           & 0.4138              & 0.0018              & 0.3636              & 0.0026              \\
			& local + CE + multi (all)         & 0.9969            & 0.5824           & 0.4052              & 0.0016              & 0.3485              & 0.0026              \\
			& PC + global ITC           & 0.9975            & 0.6374           & 0.3966              & 0.0031              & 0.2273              & 0.0004              \\
			& PC + CE + test (all)        & 0.9927            & 0.5714           & 0.3966              & 0.0047              & 0.3182              & 0.0047              \\
			& PC + CE + test (min)          & 0.9932            & 0.6044           & 0.3534              & 0.0041              & 0.3182              & 0.0047              \\ 
			& PC + CE + de + test (all)    & 0.9983            & 0.6648           & 0.3707              & 0.0029              & 0.1667              & 0.0002              \\ 
			& PC + CE + de + test (min)    & 0.9983            & 0.6868           & 0.3362              & 0.0029              & 0.1667              & 0.0002              \\ 
			& PCS + global ITC    & 0.9977            & 0.6319           & 0.3966              & 0.0029              & 0.2273              & 0.0006              \\ 
			& PCS + CE + test (all)   & 0.9927            & 0.5659           & 0.3966              & 0.0051              & 0.3182              & 0.0045              \\ 
			& GES + global ITC    & 0.8950            & 0.5879           & 0.0517              & 0.0100              & 0.5758              & 0.0989              \\ 
			& GES + CE + test (all)    & 0.9973            & 0.7363           & 0.0517              & 0.0004              & 0.3939              & 0.0055              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.9857            & 0.6579           & 0.3168              & 0.0073              & 0.2697              & 0.0102              \\
			& local + CE + test (all)        & 0.9861            & 0.6711           & 0.3119              & 0.0071              & 0.2360              & 0.0104              \\
			& local + CE + multi (all)         & 0.9861            & 0.6737           & 0.3119              & 0.0071              & 0.2303              & 0.0104              \\
			& PC + global ITC           & 0.9937            & 0.7026           & 0.3119              & 0.0065              & 0.2191              & 0.0019              \\
			& PC + CE + test (all)        & 0.9742            & 0.6632           & 0.3218              & 0.0135              & 0.2191              & 0.0162              \\
			& PC + CE + test (min)          & 0.9766            & 0.6895           & 0.2970              & 0.0102              & 0.2191              & 0.0162              \\ 
			& PC + CE + de + test (all)    & 0.9965            & 0.7474           & 0.2624              & 0.0060              & 0.1573              & 0.0004              \\ 
			& PC + CE + de + test (min)    & 0.9968            & 0.7632           & 0.2525              & 0.0050              & 0.1573              & 0.0004              \\ 
			& PCS + global ITC   & 0.9931            & 0.7132           & 0.3069              & 0.0073              & 0.2022              & 0.0017              \\ 
			& PCS + CE + test (all)    & 0.9740            & 0.6737           & 0.3020              & 0.0158              & 0.2191              & 0.0141              \\ 
			& GES + global ITC    & 0.8716            & 0.6263           & 0.0248              & 0.0106              & 0.4494              & 0.1242              \\ 
			& GES + CE + test (all)    & 0.9957            & 0.7947           & 0.0347              & 0.0010              & 0.2528              & 0.0085              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.9605            & 0.7266           & 0.2442              & 0.0134              & 0.2256              & 0.0287              \\
			& local + CE + test (all)        & 0.9605            & 0.7321           & 0.2350              & 0.0125              & 0.2195              & 0.0298              \\
			& local + CE + multi (all)         & 0.9607            & 0.7339           & 0.2304              & 0.0134              & 0.2104              & 0.0293              \\
			& PC + global ITC           & 0.9895            & 0.7670           & 0.2442              & 0.0082              & 0.1799              & 0.0049              \\
			& PC + CE + test (all)        & 0.9479            & 0.7376           & 0.2258              & 0.0220              & 0.1860              & 0.0342              \\
			& PC + CE + test (min)          & 0.9515            & 0.7523           & 0.2212              & 0.0167              & 0.1860              & 0.0347              \\ 
			& PC + CE + de + test (all)    & 0.9948            & 0.8550           & 0.1336              & 0.0054              & 0.1098              & 0.0024              \\ 
			& PC + CE + de + test (min)    & 0.9948            & 0.8569           & 0.1336              & 0.0052              & 0.1098              & 0.0024              \\ 
			& PCS + global ITC    & 0.9926            & 0.7945           & 0.2258              & 0.0071              & 0.1585              & 0.0021              \\ 
			& PCS + CE + test (all)   & 0.9419            & 0.7394           & 0.2488              & 0.0247              & 0.1799              & 0.0364              \\ 
			& GES + global ITC    & 0.8545            & 0.6073           & 0.0691              & 0.0094              & 0.4299              & 0.1415              \\ 
			& GES + CE + test (all)    & 0.9933            & 0.8495           & 0.0507              & 0.0013              & 0.1707              & 0.0083              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_nodes_100_wt_positive_100_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.9792            & 0.2527           & 0.6446              & 0.0180              & 0.5574              & 0.0073              \\
			& local + CE + test (all)        & 0.9765            & 0.2692           & 0.6446              & 0.0213              & 0.4918              & 0.0069              \\
			& local + CE + multi (all)         & 0.9786            & 0.2802           & 0.6364              & 0.0193              & 0.4918              & 0.0067              \\
			& PC + global ITC           & 0.9927            & 0.5879           & 0.4215              & 0.0092              & 0.1803              & 0.0006              \\
			& PC + CE + test (all)        & 0.9653            & 0.2802           & 0.5950              & 0.0281              & 0.4262              & 0.0128              \\
			& PC + CE + test (min)          & 0.9685            & 0.3462           & 0.5289              & 0.0236              & 0.4262              & 0.0134              \\ 
			& PC + CE + de + test (all)    & 0.9936            & 0.6099           & 0.4215              & 0.0086              & 0.1148              & 0.0004              \\ 
			& PC + CE + de + test (min)    & 0.9936            & 0.6264           & 0.3967              & 0.0086              & 0.1148              & 0.0004              \\ 
			& PCS + global ITC    & 0.9929            & 0.6264           & 0.3719              & 0.0082              & 0.1475              & 0.0016              \\ 
			& PCS + CE + test (all)   & 0.9647            & 0.3132           & 0.5289              & 0.0268              & 0.4262              & 0.0150              \\ 
			& GES + global ITC    & 0.6467            & 0.2912           & 0.0248              & 0.0066              & 0.9508              & 0.3519              \\ 
			& GES + CE + test (all)    & 0.9979            & 0.6264           & 0.0331              & 0.0004              & 0.6066              & 0.0071              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.9404            & 0.4530           & 0.5054              & 0.0455              & 0.2848              & 0.0225              \\
			& local + CE + test (all)        & 0.9350            & 0.4587           & 0.4892              & 0.0496              & 0.3030              & 0.0232              \\
			& local + CE + multi (all)         & 0.9368            & 0.4644           & 0.4892              & 0.0488              & 0.2788              & 0.0228              \\
			& PC + global ITC           & 0.9923            & 0.7635           & 0.2742              & 0.0102              & 0.0909              & 0.0008              \\
			& PC + CE + test (all)        & 0.9084            & 0.4330           & 0.4892              & 0.0692              & 0.2424              & 0.0333              \\
			& PC + CE + test (min)          & 0.9215            & 0.4900           & 0.4355              & 0.0530              & 0.2485              & 0.0345              \\ 
			& PC + CE + de + test (all)    & 0.9933            & 0.7863           & 0.2366              & 0.0096              & 0.0788              & 0.0006              \\ 
			& PC + CE + de + test (min)    & 0.9935            & 0.7920           & 0.2366              & 0.0089              & 0.0788              & 0.0006              \\ 
			& PCS + global ITC   & 0.9920            & 0.7920           & 0.2473              & 0.0096              & 0.0727              & 0.0012              \\ 
			& PCS + CE + test (all)    & 0.9056            & 0.4815           & 0.4247              & 0.0669              & 0.2424              & 0.0372              \\ 
			& GES + global ITC    & 0.6595            & 0.2507           & 0.0161              & 0.0060              & 0.9030              & 0.3444              \\ 
			& GES + CE + test (all)    & 0.9931            & 0.7521           & 0.0269              & 0.0008              & 0.3091              & 0.0122              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.8613            & 0.4764           & 0.4317              & 0.1014              & 0.2677              & 0.0507              \\
			& local + CE + test (all)        & 0.8460            & 0.4710           & 0.4405              & 0.1117              & 0.2708              & 0.0548              \\
			& local + CE + multi (all)         & 0.8521            & 0.4855           & 0.4229              & 0.1077              & 0.2615              & 0.0528              \\
			& PC + global ITC           & 0.9881            & 0.8478           & 0.1806              & 0.0132              & 0.0554              & 0.0032              \\
			& PC + CE + test (all)        & 0.8100            & 0.4457           & 0.4361              & 0.1339              & 0.2462              & 0.0712              \\
			& PC + CE + test (min)          & 0.8390            & 0.5109           & 0.3656              & 0.1006              & 0.2523              & 0.0729              \\ 
			& PC + CE + de + test (all)    & 0.9894            & 0.8678           & 0.1674              & 0.0128              & 0.0369              & 0.0019              \\ 
			& PC + CE + de + test (min)    & 0.9897            & 0.8732           & 0.1542              & 0.0126              & 0.0369              & 0.0019              \\ 
			& PCS + global ITC    & 0.9906            & 0.8768           & 0.1542              & 0.0111              & 0.0462              & 0.0015              \\ 
			& PCS + CE + test (all)   & 0.8062            & 0.4656           & 0.3877              & 0.1309              & 0.2462              & 0.0779              \\ 
			& GES + global ITC    & 0.6511            & 0.2482           & 0.0132              & 0.0040              & 0.8308              & 0.3583              \\ 
			& GES + CE + test (all)    & 0.9870            & 0.8225           & 0.0308              & 0.0004              & 0.2062              & 0.0171              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_nodes_100_wt_positive_200_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.9871            & 0.2418           & 0.7025              & 0.0098              & 0.6557              & 0.0055              \\
			& local + CE + test (all)        & 0.9869            & 0.2637           & 0.6860              & 0.0109              & 0.5574              & 0.0055              \\
			& local + CE + multi (all)         & 0.9873            & 0.2857           & 0.6612              & 0.0105              & 0.5574              & 0.0053              \\
			& PC + global ITC           & 0.9932            & 0.3571           & 0.6446              & 0.0090              & 0.3934              & 0.0008              \\
			& PC + CE + test (all)        & 0.9778            & 0.2747           & 0.6612              & 0.0205              & 0.4262              & 0.0067              \\
			& PC + CE + test (min)          & 0.9811            & 0.3077           & 0.6364              & 0.0166              & 0.4262              & 0.0067              \\ 
			& PC + CE + de + test (all)    & 0.9940            & 0.4286           & 0.5868              & 0.0086              & 0.3115              & 0.0002              \\ 
			& PC + CE + de + test (min)    & 0.9946            & 0.4341           & 0.5785              & 0.0080              & 0.3115              & 0.0002              \\ 
			& PCS + global ITC    & 0.9927            & 0.4011           & 0.5702              & 0.0092              & 0.3770              & 0.0014              \\ 
			& PCS + CE + test (all)   & 0.9757            & 0.3022           & 0.6033              & 0.0215              & 0.4098              & 0.0083              \\ 
			& GES + global ITC    & 0.7246            & 0.2912           & 0.0248              & 0.0127              & 0.9508              & 0.2699              \\ 
			& GES + CE + test (all)    & 0.9981            & 0.6209           & 0.0413              & 0.0004              & 0.5902              & 0.0071              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.9600            & 0.4188           & 0.5860              & 0.0283              & 0.3576              & 0.0178              \\
			& local + CE + test (all)        & 0.9576            & 0.4274           & 0.5806              & 0.0305              & 0.3273              & 0.0184              \\
			& local + CE + multi (all)         & 0.9591            & 0.4330           & 0.5753              & 0.0295              & 0.3152              & 0.0182              \\
			& PC + global ITC           & 0.9867            & 0.5926           & 0.4301              & 0.0150              & 0.2061              & 0.0039              \\
			& PC + CE + test (all)        & 0.9282            & 0.3732           & 0.5860              & 0.0521              & 0.2848              & 0.0304              \\
			& PC + CE + test (min)          & 0.9368            & 0.4387           & 0.5161              & 0.0407              & 0.2970              & 0.0310              \\ 
			& PC + CE + de + test (all)    & 0.9892            & 0.6496           & 0.3710              & 0.0158              & 0.1152              & 0.0019              \\ 
			& PC + CE + de + test (min)    & 0.9897            & 0.6638           & 0.3548              & 0.0150              & 0.1152              & 0.0019              \\ 
			& PCS + global ITC   & 0.9882            & 0.6581           & 0.3280              & 0.0131              & 0.1758              & 0.0043              \\ 
			& PCS + CE + test (all)    & 0.9208            & 0.4103           & 0.5269              & 0.0563              & 0.2788              & 0.0331              \\ 
			& GES + global ITC    & 0.7195            & 0.2650           & 0.0215              & 0.0125              & 0.9273              & 0.2782              \\ 
			& GES + CE + test (all)    & 0.9946            & 0.7550           & 0.0269              & 0.0008              & 0.3152              & 0.0103              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.8932            & 0.5091           & 0.3965              & 0.0649              & 0.2954              & 0.0535              \\
			& local + CE + test (all)        & 0.8840            & 0.5254           & 0.3877              & 0.0681              & 0.2738              & 0.0590              \\
			& local + CE + multi (all)         & 0.8885            & 0.5435           & 0.3656              & 0.0647              & 0.2615              & 0.0580              \\
			& PC + global ITC           & 0.9840            & 0.7446           & 0.2863              & 0.0174              & 0.1354              & 0.0043              \\
			& PC + CE + test (all)        & 0.8444            & 0.4928           & 0.4361              & 0.1033              & 0.2308              & 0.0652              \\
			& PC + CE + test (min)          & 0.8696            & 0.5471           & 0.3877              & 0.0746              & 0.2338              & 0.0663              \\ 
			& PC + CE + de + test (all)    & 0.9883            & 0.8170           & 0.2026              & 0.0153              & 0.0769              & 0.0019              \\ 
			& PC + CE + de + test (min)    & 0.9890            & 0.8261           & 0.1894              & 0.0142              & 0.0769              & 0.0019              \\ 
			& PCS + global ITC    & 0.9876            & 0.7917           & 0.2555              & 0.0128              & 0.0985              & 0.0041              \\ 
			& PCS + CE + test (all)   & 0.8300            & 0.5163           & 0.3833              & 0.1102              & 0.2215              & 0.0723              \\ 
			& GES + global ITC    & 0.6949            & 0.2681           & 0.0441              & 0.0126              & 0.7785              & 0.3076              \\ 
			& GES + CE + test (all)    & 0.9885            & 0.7989           & 0.0485              & 0.0029              & 0.2062              & 0.0150              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_nodes_100_wt_positive_500_150.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.9927            & 0.1758           & 0.7686              & 0.0051              & 0.8033              & 0.0036              \\
			& local + CE + test (all)        & 0.9923            & 0.1923           & 0.7603              & 0.0061              & 0.7213              & 0.0036              \\
			& local + CE + multi (all)         & 0.9929            & 0.2088           & 0.7355              & 0.0057              & 0.7049              & 0.0036              \\
			& PC + global ITC           & 0.9942            & 0.1923           & 0.8099              & 0.0061              & 0.6885              & 0.0010              \\
			& PC + CE + test (all)        & 0.9834            & 0.1813           & 0.7851              & 0.0123              & 0.6721              & 0.0067              \\
			& PC + CE + test (min)          & 0.9861            & 0.2033           & 0.7521              & 0.0096              & 0.6721              & 0.0067              \\ 
			& PC + CE + de + test (all)    & 0.9956            & 0.2802           & 0.7107              & 0.0057              & 0.6066              & 0.0002              \\ 
			& PC + CE + de + test (min)    & 0.9965            & 0.3022           & 0.6777              & 0.0049              & 0.6066              & 0.0002              \\ 
			& PCS + global ITC    & 0.9944            & 0.2033           & 0.8017              & 0.0064              & 0.6721              & 0.0006              \\ 
			& PCS + CE + test (all)   & 0.9832            & 0.1813           & 0.7851              & 0.0135              & 0.6557              & 0.0059              \\ 
			& GES + global ITC    & 0.8163            & 0.3956           & 0.0826              & 0.0174              & 0.9508              & 0.1705              \\ 
			& GES + CE + test (all)    & 0.9981            & 0.5495           & 0.0909              & 0.0006              & 0.7377              & 0.0065              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.9718            & 0.3333           & 0.6613              & 0.0147              & 0.5273              & 0.0174              \\
			& local + CE + test (all)        & 0.9705            & 0.3447           & 0.6613              & 0.0154              & 0.4970              & 0.0182              \\
			& local + CE + multi (all)         & 0.9710            & 0.3533           & 0.6505              & 0.0154              & 0.4909              & 0.0178              \\
			& PC + global ITC           & 0.9886            & 0.4587           & 0.5161              & 0.0112              & 0.4364              & 0.0043              \\
			& PC + CE + test (all)        & 0.9413            & 0.3561           & 0.5968              & 0.0361              & 0.4485              & 0.0290              \\
			& PC + CE + test (min)          & 0.9497            & 0.3818           & 0.5645              & 0.0268              & 0.4606              & 0.0292              \\ 
			& PC + CE + de + test (all)    & 0.9916            & 0.5584           & 0.4247              & 0.0110              & 0.3212              & 0.0019              \\ 
			& PC + CE + de + test (min)    & 0.9925            & 0.5613           & 0.4247              & 0.0100              & 0.3212              & 0.0019              \\ 
			& PCS + global ITC   & 0.9895            & 0.5157           & 0.4839              & 0.0106              & 0.3758              & 0.0029              \\ 
			& PCS + CE + test (all)    & 0.9368            & 0.3561           & 0.6129              & 0.0372              & 0.4424              & 0.0319              \\ 
			& GES + global ITC    & 0.7933            & 0.2222           & 0.0645              & 0.0158              & 0.9697              & 0.2039              \\ 
			& GES + CE + test (all)    & 0.9935            & 0.6125           & 0.0968              & 0.0019              & 0.4909              & 0.0120              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.9067            & 0.4583           & 0.4670              & 0.0427              & 0.4031              & 0.0584              \\
			& local + CE + test (all)        & 0.9038            & 0.4674           & 0.4670              & 0.0438              & 0.3754              & 0.0610              \\
			& local + CE + multi (all)         & 0.9054            & 0.4801           & 0.4493              & 0.0427              & 0.3662              & 0.0605              \\
			& PC + global ITC           & 0.9840            & 0.6268           & 0.4009              & 0.0149              & 0.2677              & 0.0060              \\
			& PC + CE + test (all)        & 0.8635            & 0.4656           & 0.4846              & 0.0666              & 0.3046              & 0.0802              \\
			& PC + CE + test (min)          & 0.8786            & 0.5254           & 0.4141              & 0.0473              & 0.3108              & 0.0815              \\ 
			& PC + CE + de + test (all)    & 0.9894            & 0.7554           & 0.2379              & 0.0132              & 0.1508              & 0.0034              \\ 
			& PC + CE + de + test (min)    & 0.9903            & 0.7645           & 0.2247              & 0.0119              & 0.1508              & 0.0034              \\ 
			& PCS + global ITC    & 0.9865            & 0.6739           & 0.3656              & 0.0149              & 0.2154              & 0.0032              \\ 
			& PCS + CE + test (all)   & 0.8386            & 0.4511           & 0.4890              & 0.0888              & 0.2985              & 0.0832              \\ 
			& GES + global ITC    & 0.7435            & 0.2645           & 0.0925              & 0.0134              & 0.8215              & 0.2556              \\ 
			& GES + CE + test (all)    & 0.9845            & 0.7228           & 0.0969              & 0.0027              & 0.2954              & 0.0195              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_nodes_50_wt_positive_100_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.9689            & 0.2083           & 0.7264              & 0.0256              & 0.5259              & 0.0146              \\
			& local + CE + test (all)        & 0.9636            & 0.2232           & 0.7015              & 0.0317              & 0.4815              & 0.0150              \\
			& local + CE + multi (all)         & 0.9657            & 0.2560           & 0.6716              & 0.0298              & 0.4519              & 0.0146              \\
			& PC + global ITC           & 0.9910            & 0.5000           & 0.4925              & 0.0146              & 0.2519              & 0.0014              \\
			& PC + CE + test (all)        & 0.9470            & 0.1964           & 0.7065              & 0.0440              & 0.4741              & 0.0206              \\
			& PC + CE + test (min)          & 0.9515            & 0.2351           & 0.6716              & 0.0379              & 0.4815              & 0.0208              \\ 
			& PC + CE + de + test (all)    & 0.9919            & 0.5238           & 0.4726              & 0.0140              & 0.2148              & 0.0014              \\ 
			& PC + CE + de + test (min)    & 0.9919            & 0.5327           & 0.4627              & 0.0138              & 0.2148              & 0.0014              \\ 
			& PCS + global ITC    & 0.9914            & 0.5625           & 0.4279              & 0.0117              & 0.2593              & 0.0021              \\ 
			& PCS + CE + test (all)   & 0.9468            & 0.2619           & 0.6219              & 0.0421              & 0.4815              & 0.0214              \\ 
			& GES + global ITC    & 0.7554            & 0.3363           & 0.0348              & 0.0169              & 0.8889              & 0.2376              \\ 
			& GES + CE + test (all)    & 0.9953            & 0.5446           & 0.0647              & 0.0027              & 0.5852              & 0.0144              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.9038            & 0.3711           & 0.5805              & 0.0676              & 0.3949              & 0.0396              \\
			& local + CE + test (all)        & 0.8913            & 0.3711           & 0.5705              & 0.0778              & 0.3913              & 0.0419              \\
			& local + CE + multi (all)         & 0.8956            & 0.3850           & 0.5537              & 0.0749              & 0.3768              & 0.0411              \\
			& PC + global ITC           & 0.9801            & 0.7422           & 0.2685              & 0.0221              & 0.1377              & 0.0030              \\
			& PC + CE + test (all)        & 0.8443            & 0.3362           & 0.5604              & 0.1076              & 0.3406              & 0.0641              \\
			& PC + CE + test (min)          & 0.8620            & 0.3676           & 0.5336              & 0.0863              & 0.3514              & 0.0660              \\ 
			& PC + CE + de + test (all)    & 0.9824            & 0.7561           & 0.2550              & 0.0219              & 0.1123              & 0.0017              \\ 
			& PC + CE + de + test (min)    & 0.9833            & 0.7613           & 0.2517              & 0.0206              & 0.1123              & 0.0017              \\ 
			& PCS + global ITC   & 0.9844            & 0.7596           & 0.2416              & 0.0189              & 0.1341              & 0.0019              \\ 
			& PCS + CE + test (all)    & 0.8423            & 0.3571           & 0.5235              & 0.1006              & 0.3587              & 0.0718              \\ 
			& GES + global ITC    & 0.7458            & 0.2735           & 0.0638              & 0.0128              & 0.8551              & 0.2597              \\ 
			& GES + CE + test (all)    & 0.9840            & 0.6568           & 0.0940              & 0.0049              & 0.3732              & 0.0241              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.7873            & 0.4102           & 0.5344              & 0.1308              & 0.2891              & 0.1007              \\
			& local + CE + test (all)        & 0.7701            & 0.4137           & 0.5312              & 0.1410              & 0.2928              & 0.1050              \\
			& local + CE + multi (all)         & 0.7747            & 0.4229           & 0.5188              & 0.1393              & 0.2855              & 0.1025              \\
			& PC + global ITC           & 0.9720            & 0.7926           & 0.2500              & 0.0291              & 0.0958              & 0.0061              \\
			& PC + CE + test (all)        & 0.7165            & 0.3638           & 0.5375              & 0.1754              & 0.2983              & 0.1272              \\
			& PC + CE + test (min)          & 0.7537            & 0.3963           & 0.5125              & 0.1348              & 0.3002              & 0.1306              \\ 
			& PC + CE + de + test (all)    & 0.9744            & 0.8100           & 0.2312              & 0.0282              & 0.0792              & 0.0047              \\ 
			& PC + CE + de + test (min)    & 0.9753            & 0.8111           & 0.2281              & 0.0274              & 0.0792              & 0.0047              \\ 
			& PCS + global ITC    & 0.9756            & 0.8146           & 0.2375              & 0.0252              & 0.0737              & 0.0061              \\ 
			& PCS + CE + test (all)   & 0.7034            & 0.3720           & 0.5188              & 0.1761              & 0.3094              & 0.1371              \\ 
			& GES + global ITC    & 0.7012            & 0.2804           & 0.0750              & 0.0105              & 0.7551              & 0.3083              \\ 
			& GES + CE + test (all)    & 0.9657            & 0.7370           & 0.0906              & 0.0060              & 0.2320              & 0.0417              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_nodes_50_wt_positive_200_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.9839            & 0.2232           & 0.7264              & 0.0142              & 0.5926              & 0.0086              \\
			& local + CE + test (all)        & 0.9820            & 0.2262           & 0.7313              & 0.0177              & 0.5333              & 0.0082              \\
			& local + CE + multi (all)         & 0.9822            & 0.2411           & 0.7114              & 0.0181              & 0.5037              & 0.0082              \\
			& PC + global ITC           & 0.9908            & 0.3363           & 0.6816              & 0.0129              & 0.4815              & 0.0004              \\
			& PC + CE + test (all)        & 0.9623            & 0.2083           & 0.7562              & 0.0315              & 0.4963              & 0.0148              \\
			& PC + CE + test (min)          & 0.9663            & 0.2381           & 0.7413              & 0.0256              & 0.4963              & 0.0152              \\ 
			& PC + CE + de + test (all)    & 0.9914            & 0.4137           & 0.6020              & 0.0131              & 0.3852              & 0.0002              \\ 
			& PC + CE + de + test (min)    & 0.9923            & 0.4256           & 0.5920              & 0.0119              & 0.3852              & 0.0002              \\ 
			& PCS + global ITC    & 0.9914            & 0.3839           & 0.6119              & 0.0119              & 0.4519              & 0.0010              \\ 
			& PCS + CE + test (all)   & 0.9620            & 0.2292           & 0.7015              & 0.0317              & 0.5037              & 0.0154              \\ 
			& GES + global ITC    & 0.8295            & 0.3304           & 0.1343              & 0.0269              & 0.9111              & 0.1523              \\ 
			& GES + CE + test (all)    & 0.9985            & 0.5625           & 0.1194              & 0.0017              & 0.5778              & 0.0090              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.9329            & 0.3676           & 0.6007              & 0.0436              & 0.4130              & 0.0343              \\
			& local + CE + test (all)        & 0.9286            & 0.3798           & 0.6074              & 0.0470              & 0.3696              & 0.0356              \\
			& local + CE + multi (all)         & 0.9302            & 0.4007           & 0.5940              & 0.0449              & 0.3623              & 0.0349              \\
			& PC + global ITC           & 0.9688            & 0.5854           & 0.4396              & 0.0319              & 0.2428              & 0.0059              \\
			& PC + CE + test (all)        & 0.8782            & 0.3693           & 0.5872              & 0.0868              & 0.3225              & 0.0485              \\
			& PC + CE + test (min)          & 0.8936            & 0.3990           & 0.5570              & 0.0685              & 0.3297              & 0.0502              \\ 
			& PC + CE + de + test (all)    & 0.9754            & 0.6551           & 0.3691              & 0.0293              & 0.1594              & 0.0032              \\ 
			& PC + CE + de + test (min)    & 0.9767            & 0.6655           & 0.3557              & 0.0274              & 0.1630              & 0.0032              \\ 
			& PCS + global ITC   & 0.9770            & 0.6289           & 0.3893              & 0.0259              & 0.2138              & 0.0036              \\ 
			& PCS + CE + test (all)    & 0.8681            & 0.3850           & 0.5537              & 0.0904              & 0.3297              & 0.0542              \\ 
			& GES + global ITC    & 0.7960            & 0.2805           & 0.1309              & 0.0174              & 0.8659              & 0.2024              \\ 
			& GES + CE + test (all)    & 0.9858            & 0.6655           & 0.1544              & 0.0049              & 0.3261              & 0.0203              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.8281            & 0.4160           & 0.5438              & 0.0910              & 0.3444              & 0.0960              \\
			& local + CE + test (all)        & 0.8209            & 0.4241           & 0.5344              & 0.0951              & 0.3204              & 0.1005              \\
			& local + CE + multi (all)         & 0.8260            & 0.4392           & 0.5094              & 0.0923              & 0.3039              & 0.0996              \\
			& PC + global ITC           & 0.9666            & 0.6964           & 0.3625              & 0.0310              & 0.1694              & 0.0105              \\
			& PC + CE + test (all)        & 0.7684            & 0.3720           & 0.5844              & 0.1359              & 0.3131              & 0.1138              \\
			& PC + CE + test (min)          & 0.7960            & 0.4090           & 0.5594              & 0.1034              & 0.3168              & 0.1164              \\ 
			& PC + CE + de + test (all)    & 0.9732            & 0.7404           & 0.3219              & 0.0301              & 0.1068              & 0.0074              \\ 
			& PC + CE + de + test (min)    & 0.9737            & 0.7462           & 0.3156              & 0.0291              & 0.1068              & 0.0074              \\ 
			& PCS + global ITC    & 0.9703            & 0.7404           & 0.3312              & 0.0291              & 0.1252              & 0.0083              \\ 
			& PCS + CE + test (all)   & 0.7440            & 0.3778           & 0.5625              & 0.1534              & 0.3168              & 0.1180              \\ 
			& GES + global ITC    & 0.7339            & 0.2746           & 0.1344              & 0.0177              & 0.7698              & 0.2654              \\ 
			& GES + CE + test (all)    & 0.9729            & 0.7022           & 0.1625              & 0.0079              & 0.2468              & 0.0328              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_nodes_50_wt_positive_500_150.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.9910            & 0.1131           & 0.8557              & 0.0073              & 0.7481              & 0.0066              \\
			& local + CE + test (all)        & 0.9901            & 0.1250           & 0.8607              & 0.0098              & 0.6593              & 0.0064              \\
			& local + CE + multi (all)         & 0.9904            & 0.1458           & 0.8358              & 0.0096              & 0.6519              & 0.0062              \\
			& PC + global ITC           & 0.9919            & 0.2054           & 0.8259              & 0.0088              & 0.6519              & 0.0018              \\
			& PC + CE + test (all)        & 0.9736            & 0.1369           & 0.8806              & 0.0202              & 0.5852              & 0.0123              \\
			& PC + CE + test (min)          & 0.9764            & 0.1786           & 0.8408              & 0.0158              & 0.5926              & 0.0125              \\ 
			& PC + CE + de + test (all)    & 0.9938            & 0.2708           & 0.7711              & 0.0113              & 0.4667              & 0.0004              \\ 
			& PC + CE + de + test (min)    & 0.9942            & 0.2946           & 0.7463              & 0.0102              & 0.4667              & 0.0004              \\ 
			& PCS + global ITC    & 0.9923            & 0.2143           & 0.8159              & 0.0092              & 0.6222              & 0.0012              \\ 
			& PCS + CE + test (all)   & 0.9715            & 0.1339           & 0.8806              & 0.0227              & 0.5852              & 0.0121              \\ 
			& GES + global ITC    & 0.8952            & 0.2917           & 0.2836              & 0.0238              & 0.9333              & 0.0884              \\ 
			& GES + CE + test (all)    & 0.9974            & 0.4345           & 0.2935              & 0.0027              & 0.6519              & 0.0086              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.9458            & 0.2875           & 0.6846              & 0.0238              & 0.5652              & 0.0375              \\
			& local + CE + test (all)        & 0.9437            & 0.3118           & 0.6711              & 0.0259              & 0.5217              & 0.0377              \\
			& local + CE + multi (all)         & 0.9449            & 0.3310           & 0.6443              & 0.0253              & 0.5072              & 0.0375              \\
			& PC + global ITC           & 0.9749            & 0.4652           & 0.5302              & 0.0223              & 0.4130              & 0.0087              \\
			& PC + CE + test (all)        & 0.9013            & 0.2944           & 0.6879              & 0.0542              & 0.4783              & 0.0529              \\
			& PC + CE + test (min)          & 0.9094            & 0.3258           & 0.6577              & 0.0436              & 0.4819              & 0.0538              \\ 
			& PC + CE + de + test (all)    & 0.9826            & 0.5732           & 0.4195              & 0.0217              & 0.2826              & 0.0036              \\ 
			& PC + CE + de + test (min)    & 0.9837            & 0.5801           & 0.4161              & 0.0200              & 0.2826              & 0.0036              \\ 
			& PCS + global ITC   & 0.9788            & 0.5087           & 0.4933              & 0.0213              & 0.3587              & 0.0057              \\ 
			& PCS + CE + test (all)    & 0.8900            & 0.2944           & 0.6879              & 0.0638              & 0.4746              & 0.0542              \\ 
			& GES + global ITC    & 0.8498            & 0.2596           & 0.2248              & 0.0230              & 0.8768              & 0.1425              \\ 
			& GES + CE + test (all)    & 0.9871            & 0.5401           & 0.2550              & 0.0081              & 0.4348              & 0.0184              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.8364            & 0.3407           & 0.6062              & 0.0588              & 0.4715              & 0.1169              \\
			& local + CE + test (all)        & 0.8332            & 0.3534           & 0.6000              & 0.0598              & 0.4420              & 0.1203              \\
			& local + CE + multi (all)         & 0.8347            & 0.3673           & 0.5875              & 0.0600              & 0.4273              & 0.1187              \\
			& PC + global ITC           & 0.9727            & 0.6060           & 0.4094              & 0.0237              & 0.2634              & 0.0153              \\
			& PC + CE + test (all)        & 0.7817            & 0.3569           & 0.5938              & 0.0904              & 0.3794              & 0.1434              \\
			& PC + CE + test (min)          & 0.8011            & 0.3789           & 0.5719              & 0.0692              & 0.3812              & 0.1447              \\ 
			& PC + CE + de + test (all)    & 0.9816            & 0.7184           & 0.3094              & 0.0190              & 0.1639              & 0.0094              \\ 
			& PC + CE + de + test (min)    & 0.9824            & 0.7207           & 0.3062              & 0.0182              & 0.1639              & 0.0094              \\ 
			& PCS + global ITC    & 0.9749            & 0.6721           & 0.3875              & 0.0241              & 0.1952              & 0.0094              \\ 
			& PCS + CE + test (all)   & 0.7621            & 0.3534           & 0.5875              & 0.1094              & 0.3775              & 0.1429              \\ 
			& GES + global ITC    & 0.7672            & 0.2839           & 0.2062              & 0.0175              & 0.7772              & 0.2268              \\ 
			& GES + CE + test (all)    & 0.9625            & 0.6570           & 0.2281              & 0.0122              & 0.2781              & 0.0381              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_std_nodes_100_wt_mixed_100_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.0000            & 0.0013           & 0.0019              & 0.0000              & 0.0025              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0013           & 0.0019              & 0.0000              & 0.0025              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0013           & 0.0019              & 0.0000              & 0.0024              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0009           & 0.0015              & 0.0000              & 0.0011              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0013           & 0.0018              & 0.0000              & 0.0024              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0012           & 0.0018              & 0.0000              & 0.0024              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0009           & 0.0015              & 0.0000              & 0.0011              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0009           & 0.0014              & 0.0000              & 0.0011              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0009           & 0.0014              & 0.0000              & 0.0009              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0013           & 0.0018              & 0.0000              & 0.0023              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0013           & 0.0003              & 0.0000              & 0.0032              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0009           & 0.0001              & 0.0000              & 0.0029              & 0.0000              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.0000            & 0.0006           & 0.0011              & 0.0000              & 0.0007              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0006           & 0.0010              & 0.0000              & 0.0007              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0007              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0003              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0006           & 0.0010              & 0.0000              & 0.0007              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0007              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PCS + global ITC   & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PCS + CE + test (all)    & 0.0000            & 0.0006           & 0.0010              & 0.0000              & 0.0007              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0006           & 0.0001              & 0.0000              & 0.0013              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0003           & 0.0001              & 0.0000              & 0.0009              & 0.0000              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0002           & 0.0005              & 0.0000              & 0.0001              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0003              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0002           & 0.0005              & 0.0000              & 0.0001              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0002           & 0.0005              & 0.0000              & 0.0001              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0002           & 0.0005              & 0.0000              & 0.0001              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0003              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0005           & 0.0001              & 0.0000              & 0.0007              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0002           & 0.0001              & 0.0000              & 0.0004              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_std_nodes_100_wt_mixed_200_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.0000            & 0.0012           & 0.0019              & 0.0000              & 0.0026              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0012           & 0.0019              & 0.0000              & 0.0026              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0012           & 0.0019              & 0.0000              & 0.0025              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0011           & 0.0018              & 0.0000              & 0.0017              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0012           & 0.0019              & 0.0000              & 0.0025              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0012           & 0.0018              & 0.0000              & 0.0025              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0010           & 0.0018              & 0.0000              & 0.0013              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0010           & 0.0017              & 0.0000              & 0.0013              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0010           & 0.0017              & 0.0000              & 0.0017              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0012           & 0.0018              & 0.0000              & 0.0025              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0013           & 0.0003              & 0.0000              & 0.0035              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0008           & 0.0003              & 0.0000              & 0.0026              & 0.0000              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.0000            & 0.0005           & 0.0009              & 0.0000              & 0.0009              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0005           & 0.0009              & 0.0000              & 0.0008              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0005           & 0.0009              & 0.0000              & 0.0008              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0006              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0008              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0005           & 0.0009              & 0.0000              & 0.0008              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0005              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0004           & 0.0007              & 0.0000              & 0.0005              & 0.0000              \\ 
			& PCS + global ITC   & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0006              & 0.0000              \\ 
			& PCS + CE + test (all)    & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0007              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0006           & 0.0001              & 0.0000              & 0.0014              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0003           & 0.0000              & 0.0000              & 0.0009              & 0.0000              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0002           & 0.0006              & 0.0000              & 0.0002              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0003              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0002           & 0.0005              & 0.0000              & 0.0002              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0002           & 0.0005              & 0.0000              & 0.0002              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0002           & 0.0006              & 0.0000              & 0.0002              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0003              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0005           & 0.0001              & 0.0000              & 0.0008              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0002           & 0.0001              & 0.0000              & 0.0003              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_std_nodes_100_wt_mixed_500_150.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.0000            & 0.0013           & 0.0020              & 0.0000              & 0.0033              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0013           & 0.0020              & 0.0000              & 0.0033              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0013           & 0.0020              & 0.0000              & 0.0033              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0012           & 0.0020              & 0.0000              & 0.0026              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0013           & 0.0020              & 0.0000              & 0.0032              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0013           & 0.0019              & 0.0000              & 0.0032              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0012           & 0.0020              & 0.0000              & 0.0022              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0012           & 0.0019              & 0.0000              & 0.0022              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0013           & 0.0020              & 0.0000              & 0.0026              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0013           & 0.0020              & 0.0000              & 0.0032              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0013           & 0.0005              & 0.0000              & 0.0035              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0011           & 0.0005              & 0.0000              & 0.0034              & 0.0000              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.0000            & 0.0006           & 0.0011              & 0.0000              & 0.0011              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0006           & 0.0010              & 0.0000              & 0.0010              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0006           & 0.0010              & 0.0000              & 0.0010              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0010              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0006           & 0.0011              & 0.0000              & 0.0010              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0006           & 0.0010              & 0.0000              & 0.0010              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0008              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0005           & 0.0009              & 0.0000              & 0.0008              & 0.0000              \\ 
			& PCS + global ITC   & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0009              & 0.0000              \\ 
			& PCS + CE + test (all)    & 0.0000            & 0.0006           & 0.0010              & 0.0000              & 0.0010              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0006           & 0.0002              & 0.0000              & 0.0014              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0004           & 0.0002              & 0.0000              & 0.0011              & 0.0000              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0005              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0005              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0005              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0005              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0005              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0005              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0002           & 0.0005              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0002           & 0.0005              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0004           & 0.0009              & 0.0000              & 0.0005              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0004           & 0.0003              & 0.0000              & 0.0007              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0002           & 0.0002              & 0.0000              & 0.0004              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_std_nodes_100_wt_positive_100_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.0000            & 0.0010           & 0.0018              & 0.0000              & 0.0038              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0011           & 0.0018              & 0.0000              & 0.0039              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0011           & 0.0019              & 0.0000              & 0.0039              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0013           & 0.0020              & 0.0000              & 0.0025              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0011           & 0.0019              & 0.0000              & 0.0038              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0012           & 0.0020              & 0.0000              & 0.0038              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0013           & 0.0020              & 0.0000              & 0.0018              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0013           & 0.0019              & 0.0000              & 0.0018              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0013           & 0.0019              & 0.0000              & 0.0022              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0012           & 0.0020              & 0.0000              & 0.0038              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0011           & 0.0003              & 0.0000              & 0.0011              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0013           & 0.0004              & 0.0000              & 0.0037              & 0.0000              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0012              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0013              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0012              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0005           & 0.0011              & 0.0000              & 0.0005              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0011              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0011              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0005              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0005              & 0.0000              \\ 
			& PCS + global ITC   & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0004              & 0.0000              \\ 
			& PCS + CE + test (all)    & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0011              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0005           & 0.0001              & 0.0000              & 0.0006              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0005           & 0.0002              & 0.0000              & 0.0013              & 0.0000              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0006              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0006              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0006              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0002           & 0.0007              & 0.0000              & 0.0002              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0006              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0004           & 0.0010              & 0.0000              & 0.0006              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0002           & 0.0006              & 0.0000              & 0.0001              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0002           & 0.0006              & 0.0000              & 0.0001              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0002           & 0.0006              & 0.0000              & 0.0001              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0004           & 0.0010              & 0.0000              & 0.0006              & 0.0000              \\ 
			& GES + global ITC    & 0.0001            & 0.0003           & 0.0001              & 0.0000              & 0.0004              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0003           & 0.0002              & 0.0000              & 0.0005              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_std_nodes_100_wt_positive_200_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.0000            & 0.0010           & 0.0017              & 0.0000              & 0.0035              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0011           & 0.0017              & 0.0000              & 0.0038              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0011           & 0.0018              & 0.0000              & 0.0038              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0012           & 0.0018              & 0.0000              & 0.0037              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0011           & 0.0018              & 0.0000              & 0.0038              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0012           & 0.0019              & 0.0000              & 0.0038              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0013           & 0.0019              & 0.0000              & 0.0034              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0013           & 0.0020              & 0.0000              & 0.0034              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0013           & 0.0020              & 0.0000              & 0.0036              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0011           & 0.0019              & 0.0000              & 0.0037              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0011           & 0.0003              & 0.0000              & 0.0011              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0013           & 0.0004              & 0.0000              & 0.0037              & 0.0000              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0014              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0013              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0013              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0010              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0012              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0012              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0006           & 0.0012              & 0.0000              & 0.0006              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0006           & 0.0012              & 0.0000              & 0.0006              & 0.0000              \\ 
			& PCS + global ITC   & 0.0000            & 0.0006           & 0.0012              & 0.0000              & 0.0009              & 0.0000              \\ 
			& PCS + CE + test (all)    & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0012              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0006           & 0.0002              & 0.0000              & 0.0004              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0005           & 0.0002              & 0.0000              & 0.0013              & 0.0000              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.0000            & 0.0004           & 0.0010              & 0.0000              & 0.0006              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0004           & 0.0010              & 0.0000              & 0.0006              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0004           & 0.0010              & 0.0000              & 0.0006              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0003           & 0.0009              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0005              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0004           & 0.0010              & 0.0000              & 0.0005              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0002              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0002              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0004           & 0.0010              & 0.0000              & 0.0005              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0004           & 0.0002              & 0.0000              & 0.0005              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0003           & 0.0002              & 0.0000              & 0.0005              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_std_nodes_100_wt_positive_500_150.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.0000            & 0.0008           & 0.0015              & 0.0000              & 0.0026              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0009           & 0.0015              & 0.0000              & 0.0032              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0009           & 0.0016              & 0.0000              & 0.0033              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0009           & 0.0013              & 0.0000              & 0.0034              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0008           & 0.0014              & 0.0000              & 0.0035              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0009           & 0.0015              & 0.0000              & 0.0035              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0011           & 0.0017              & 0.0000              & 0.0037              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0011           & 0.0018              & 0.0000              & 0.0037              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0009           & 0.0013              & 0.0000              & 0.0035              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0008           & 0.0014              & 0.0000              & 0.0035              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0013           & 0.0007              & 0.0000              & 0.0011              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0013           & 0.0007              & 0.0000              & 0.0031              & 0.0000              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.0000            & 0.0006           & 0.0012              & 0.0000              & 0.0015              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0006           & 0.0012              & 0.0000              & 0.0015              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0006           & 0.0012              & 0.0000              & 0.0015              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0015              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0006           & 0.0013              & 0.0000              & 0.0015              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0015              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0013              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0013              & 0.0000              \\ 
			& PCS + global ITC   & 0.0000            & 0.0007           & 0.0013              & 0.0000              & 0.0014              & 0.0000              \\ 
			& PCS + CE + test (all)    & 0.0000            & 0.0006           & 0.0013              & 0.0000              & 0.0015              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0005           & 0.0004              & 0.0000              & 0.0002              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0007           & 0.0005              & 0.0000              & 0.0015              & 0.0000              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0007              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0007              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0007              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0004           & 0.0010              & 0.0000              & 0.0006              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0006              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0007              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0004           & 0.0010              & 0.0000              & 0.0005              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0004           & 0.0011              & 0.0000              & 0.0006              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0004           & 0.0004              & 0.0000              & 0.0005              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0004           & 0.0004              & 0.0000              & 0.0006              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_std_nodes_50_wt_positive_100_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0018              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0018              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0006           & 0.0011              & 0.0000              & 0.0018              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0007           & 0.0012              & 0.0000              & 0.0014              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0018              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0005           & 0.0011              & 0.0000              & 0.0018              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0007           & 0.0012              & 0.0000              & 0.0012              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0007           & 0.0012              & 0.0000              & 0.0012              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0007           & 0.0012              & 0.0000              & 0.0014              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0006           & 0.0012              & 0.0000              & 0.0018              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0007           & 0.0002              & 0.0000              & 0.0008              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0007           & 0.0003              & 0.0000              & 0.0018              & 0.0000              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0009              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0009              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0008              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0008              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0008              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0003           & 0.0006              & 0.0000              & 0.0004              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0003           & 0.0006              & 0.0000              & 0.0004              & 0.0000              \\ 
			& PCS + global ITC   & 0.0000            & 0.0003           & 0.0006              & 0.0000              & 0.0004              & 0.0000              \\ 
			& PCS + CE + test (all)    & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0008              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0003           & 0.0002              & 0.0000              & 0.0005              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0004           & 0.0003              & 0.0000              & 0.0008              & 0.0000              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0002           & 0.0006              & 0.0000              & 0.0002              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0002           & 0.0006              & 0.0000              & 0.0001              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0002           & 0.0005              & 0.0000              & 0.0001              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0002           & 0.0006              & 0.0000              & 0.0001              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0001            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\ 
			& GES + global ITC    & 0.0001            & 0.0002           & 0.0002              & 0.0000              & 0.0003              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0002           & 0.0003              & 0.0000              & 0.0003              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_std_nodes_50_wt_positive_200_100.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0017              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0018              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0018              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0007           & 0.0011              & 0.0000              & 0.0018              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0005           & 0.0009              & 0.0000              & 0.0018              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0005           & 0.0009              & 0.0000              & 0.0018              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0007           & 0.0012              & 0.0000              & 0.0017              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0007           & 0.0012              & 0.0000              & 0.0017              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0007           & 0.0012              & 0.0000              & 0.0018              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0005           & 0.0010              & 0.0000              & 0.0018              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0007           & 0.0006              & 0.0000              & 0.0006              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0007           & 0.0005              & 0.0000              & 0.0018              & 0.0000              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0009              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0008              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0008              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0007              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0008              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0008              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0005              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0005              & 0.0000              \\ 
			& PCS + global ITC   & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0006              & 0.0000              \\ 
			& PCS + CE + test (all)    & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0008              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0004           & 0.0004              & 0.0000              & 0.0004              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0004           & 0.0004              & 0.0000              & 0.0008              & 0.0000              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0002           & 0.0007              & 0.0000              & 0.0003              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0002           & 0.0007              & 0.0000              & 0.0002              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0002           & 0.0007              & 0.0000              & 0.0002              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0002           & 0.0007              & 0.0000              & 0.0002              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0002           & 0.0004              & 0.0000              & 0.0003              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0002           & 0.0004              & 0.0000              & 0.0003              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/learned_graph_res/details_std_nodes_50_wt_positive_500_150.txt <==
\begin{table}[]
	\centering
	\scalebox{0.8}{%
		\begin{tabular}{@{}clcccccc@{}}
			\toprule
			\multirow{2}{*}{$d$} & \multicolumn{1}{c}{\multirow{2}{*}{Method}} & \multicolumn{2}{c}{Def. non-cause} & \multicolumn{2}{c}{Poss. cause} & \multicolumn{2}{c}{Def. cause} \\ \cmidrule(l){3-8} 
			&                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{12}{*}{2}           & local + local ITC               & 0.0000            & 0.0003           & 0.0006              & 0.0000              & 0.0014              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0003           & 0.0006              & 0.0000              & 0.0016              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0004           & 0.0007              & 0.0000              & 0.0016              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0005           & 0.0007              & 0.0000              & 0.0016              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0004           & 0.0005              & 0.0000              & 0.0018              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0004           & 0.0007              & 0.0000              & 0.0017              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0006           & 0.0009              & 0.0000              & 0.0018              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0006           & 0.0009              & 0.0000              & 0.0018              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0005           & 0.0008              & 0.0000              & 0.0017              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0004           & 0.0005              & 0.0000              & 0.0018              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0006           & 0.0010              & 0.0000              & 0.0005              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0007           & 0.0010              & 0.0000              & 0.0016              & 0.0000              \\ \midrule
			\multirow{12}{*}{3}           & local + local ITC               & 0.0000            & 0.0004           & 0.0007              & 0.0000              & 0.0009              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0004           & 0.0007              & 0.0000              & 0.0009              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0009              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0009              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0004           & 0.0007              & 0.0000              & 0.0009              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0004           & 0.0007              & 0.0000              & 0.0009              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0007              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0007              & 0.0000              \\ 
			& PCS + global ITC   & 0.0000            & 0.0004           & 0.0008              & 0.0000              & 0.0008              & 0.0000              \\ 
			& PCS + CE + test (all)    & 0.0000            & 0.0004           & 0.0007              & 0.0000              & 0.0009              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0003           & 0.0006              & 0.0000              & 0.0004              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0004           & 0.0006              & 0.0000              & 0.0009              & 0.0000              \\ \midrule
			\multirow{12}{*}{4}           & local + local ITC               & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0005              & 0.0000              \\
			& local + CE + test (all)        & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0005              & 0.0000              \\
			& local + CE + multi (all)         & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + global ITC           & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + CE + test (all)        & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0004              & 0.0000              \\
			& PC + CE + test (min)          & 0.0000            & 0.0003           & 0.0008              & 0.0000              & 0.0004              & 0.0000              \\ 
			& PC + CE + de + test (all)    & 0.0000            & 0.0002           & 0.0007              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PC + CE + de + test (min)    & 0.0000            & 0.0002           & 0.0007              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PCS + global ITC    & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0003              & 0.0000              \\ 
			& PCS + CE + test (all)   & 0.0000            & 0.0003           & 0.0007              & 0.0000              & 0.0004              & 0.0000              \\ 
			& GES + global ITC    & 0.0000            & 0.0002           & 0.0005              & 0.0000              & 0.0003              & 0.0000              \\ 
			& GES + CE + test (all)    & 0.0000            & 0.0003           & 0.0005              & 0.0000              & 0.0004              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n100_s1000/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9946            & 0.0299           & 0.9462              & 0.0018              & 0.9730              & 0.0039              \\
                             & CE-test (local)         & 0.9870            & 0.0299           & 0.7634              & 0.0024              & 0.9730              & 0.0142              \\
                             & global ITC (PC)         & 0.9959            & 0.1377           & 0.8495              & 0.0045              & 0.8108              & 6e-040              \\
                             & CE-test (PC)            & 0.9789            & 0.0359           & 0.7419              & 0.0073              & 0.9324              & 0.0181              \\
                             & global ITC (PCS)        & 0.9961            & 0.1617           & 0.8387              & 0.0049              & 0.7297              & 6e-040              \\
                             & CE-test (PCS)           & 0.9781            & 0.0359           & 0.7419              & 0.0082              & 0.9189              & 0.0183              \\
                             & global ITC (GES)        & 0.8771            & 0.2156           & 0.1398              & 0.0161              & 0.9865              & 0.1137              \\
                             & CE-test (GES)           & 0.9892            & 0.2695           & 0.1290              & 8e-040              & 0.9459              & 0.0179              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.9681            & 0.0549           & 0.8900              & 0.0056              & 0.9146              & 0.0283              \\
                             & CE-test (local)         & 0.9538            & 0.0549           & 0.7500              & 0.0054              & 0.9146              & 0.0480              \\
                             & global ITC (PC)         & 0.9899            & 0.3379           & 0.6400              & 0.0106              & 0.5488              & 0.0039              \\
                             & CE-test (PC)            & 0.9221            & 0.0907           & 0.6950              & 0.0204              & 0.8659              & 0.0647              \\
                             & global ITC (PCS)        & 0.9903            & 0.3709           & 0.6000              & 0.0112              & 0.5183              & 0.0031              \\
                             & CE-test (PCS)           & 0.9133            & 0.0852           & 0.6850              & 0.0265              & 0.8537              & 0.0684              \\
                             & global ITC (GES)        & 0.8358            & 0.2555           & 0.1400              & 0.0194              & 0.9268              & 0.1569              \\
                             & CE-test (GES)           & 0.9739            & 0.3214           & 0.1600              & 0.0010              & 0.8598              & 0.0393              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.8800            & 0.1768           & 0.8025              & 0.0246              & 0.7100              & 0.0972              \\
                             & CE-test (local)         & 0.8631            & 0.1731           & 0.7449              & 0.0244              & 0.7133              & 0.1166              \\
                             & global ITC (PC)         & 0.9852            & 0.5746           & 0.4074              & 0.0114              & 0.3567              & 0.0079              \\
                             & CE-test (PC)            & 0.8019            & 0.2081           & 0.6584              & 0.0376              & 0.6833              & 0.1636              \\
                             & global ITC (PCS)        & 0.9865            & 0.6427           & 0.3745              & 0.0116              & 0.2667              & 0.0057              \\
                             & CE-test (PCS)           & 0.7869            & 0.1897           & 0.6831              & 0.0528              & 0.6700              & 0.1643              \\
                             & global ITC (GES)        & 0.7743            & 0.2357           & 0.1317              & 0.0158              & 0.8700              & 0.2240              \\
                             & CE-test (GES)           & 0.9414            & 0.4659           & 0.1934              & 0.0029              & 0.6000              & 0.0660              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n100_s1000/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 6e-040              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 2e-040           & 0.0019              & 0.0000              & 6e-040              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 7e-040           & 0.0014              & 0.0000              & 0.0021              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 3e-040           & 0.0020              & 0.0000              & 0.0010              & 0.0000              \\
			& PCS                             & 0.0000            & 8e-040           & 0.0015              & 0.0000              & 0.0026              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 3e-040           & 0.0020              & 0.0000              & 0.0012              & 0.0000              \\
			& GES                             & 0.0000            & 0.0010           & 0.0013              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 0.0012           & 0.0013              & 0.0000              & 9e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 2e-040           & 9e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& PC                              & 0.0000            & 6e-040           & 0.0011              & 0.0000              & 0.0015              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 0.0010              & 0.0000              & 7e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 6e-040           & 0.0012              & 0.0000              & 0.0015              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 0.0011              & 0.0000              & 8e-040              & 0.0000              \\
			& GES                             & 0.0000            & 5e-040           & 6e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 6e-040           & 7e-040              & 0.0000              & 8e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 7e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 3e-040           & 8e-040              & 0.0000              & 7e-040              & 0.0000              \\
			& PC                              & 0.0000            & 4e-040           & 0.0010              & 0.0000              & 8e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 3e-040           & 9e-040              & 0.0000              & 7e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 4e-040           & 0.0010              & 0.0000              & 6e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 3e-040           & 9e-040              & 0.0000              & 7e-040              & 0.0000              \\
			& GES                             & 0.0000            & 3e-040           & 5e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 5e-040           & 6e-040              & 0.0000              & 8e-040              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n100_s1000/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0101 (0.0091)        & 0.0101 (0.0094)       & 0.0097 (0.0091)       \\
CE-test (local)         & 0.0128 (0.0088)        & 0.0124 (0.0091)       & 0.0116 (0.0089)       \\
CE-multi (local)        & 0.0128 (0.0090)        & 0.0126 (0.0091)       & 0.0120 (0.0089)       \\
CE-test (PC)            & 0.0132 (0.0090)        & 0.0130 (0.0088)       & 0.0124 (0.0088)       \\
CE-multi (PC)           & 0.0133 (0.0092)        & 0.0131 (0.0089)       & 0.0122 (0.0089)       \\
CE-test (PCS)           & 0.0132 (0.0089)        & 0.0131 (0.0092)       & 0.0126 (0.0088)       \\
CE-multi (PCS)          & 0.0132 (0.0090)        & 0.0130 (0.0089)       & 0.0125 (0.0087)       \\
CE-test (GES)           & 0.0112 (0.0090)        & 0.0109 (0.0093)       & 0.0107 (0.0091)       \\
CE-multi (GES)          & 0.0112 (0.0093)        & 0.0109 (0.0092)       & 0.0110 (0.0090)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n100_s3000/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9969            & 0.0053           & 0.9919              & 0.0016              & 0.9697              & 0.0018              \\
                             & CE-test (local)         & 0.9888            & 0.0053           & 0.7398              & 0.0021              & 0.9848              & 0.0154              \\
                             & global ITC (PC)         & 0.9985            & 0.1005           & 0.9106              & 0.0018              & 0.8182              & 4e-040              \\
                             & CE-test (PC)            & 0.9838            & 0.0106           & 0.7317              & 0.0043              & 0.9697              & 0.0182              \\
                             & global ITC (PCS)        & 0.9985            & 0.1058           & 0.9106              & 0.0014              & 0.8182              & 6e-040              \\
                             & CE-test (PCS)           & 0.9836            & 0.0053           & 0.7398              & 0.0043              & 0.9697              & 0.0184              \\
                             & global ITC (GES)        & 0.9391            & 0.2963           & 0.2846              & 0.0137              & 0.9697              & 0.0527              \\
                             & CE-test (GES)           & 0.9902            & 0.2169           & 0.2520              & 6e-040              & 0.9697              & 0.0197              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.9675            & 0.0396           & 0.9486              & 0.0037              & 0.9412              & 0.0287              \\
                             & CE-test (local)         & 0.9544            & 0.0396           & 0.8457              & 0.0046              & 0.9412              & 0.0442              \\
                             & global ITC (PC)         & 0.9925            & 0.2744           & 0.7257              & 0.0037              & 0.6601              & 0.0056              \\
                             & CE-test (PC)            & 0.9289            & 0.0579           & 0.8000              & 0.0102              & 0.9346              & 0.0638              \\
                             & global ITC (PCS)        & 0.9936            & 0.3171           & 0.6971              & 0.0046              & 0.6078              & 0.0033              \\
                             & CE-test (PCS)           & 0.9247            & 0.0488           & 0.8229              & 0.0137              & 0.9412              & 0.0640              \\
                             & global ITC (GES)        & 0.8998            & 0.2195           & 0.3257              & 0.0166              & 0.9412              & 0.0914              \\
                             & CE-test (GES)           & 0.9784            & 0.2561           & 0.3257              & 0.0010              & 0.9150              & 0.0295              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.8695            & 0.0848           & 0.8170              & 0.0136              & 0.9040              & 0.1158              \\
                             & CE-test (local)         & 0.8582            & 0.0796           & 0.7500              & 0.0130              & 0.9096              & 0.1307              \\
                             & global ITC (PC)         & 0.9844            & 0.4775           & 0.4375              & 0.0096              & 0.4774              & 0.0125              \\
                             & CE-test (PC)            & 0.7987            & 0.1021           & 0.7143              & 0.0266              & 0.8842              & 0.1741              \\
                             & global ITC (PCS)        & 0.9898            & 0.5727           & 0.4196              & 0.0105              & 0.3616              & 0.0039              \\
                             & CE-test (PCS)           & 0.7890            & 0.0900           & 0.7589              & 0.0354              & 0.8898              & 0.1733              \\
                             & global ITC (GES)        & 0.8148            & 0.2145           & 0.2634              & 0.0180              & 0.8701              & 0.1765              \\
                             & CE-test (GES)           & 0.9403            & 0.2907           & 0.3214              & 0.0034              & 0.8023              & 0.0650              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n100_s3000/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 1e-040           & 2e-040              & 0.0000              & 8e-040              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 1e-040           & 0.0015              & 0.0000              & 6e-040              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 5e-040           & 7e-040              & 0.0000              & 0.0023              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0016              & 0.0000              & 8e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 5e-040           & 7e-040              & 0.0000              & 0.0023              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0015              & 0.0000              & 8e-040              & 0.0000              \\
			& GES                             & 0.0000            & 0.0011           & 0.0016              & 0.0000              & 8e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 9e-040           & 0.0015              & 0.0000              & 8e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 1e-040           & 3e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 1e-040           & 8e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& PC                              & 0.0000            & 6e-040           & 0.0011              & 0.0000              & 0.0014              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 9e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 7e-040           & 0.0012              & 0.0000              & 0.0015              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 8e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& GES                             & 0.0000            & 5e-040           & 0.0012              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 6e-040           & 0.0012              & 0.0000              & 5e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 1e-040           & 8e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& PC                              & 0.0000            & 4e-040           & 0.0011              & 0.0000              & 7e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 9e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 4e-040           & 0.0011              & 0.0000              & 6e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 8e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& GES                             & 0.0000            & 3e-040           & 9e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 4e-040           & 0.0010              & 0.0000              & 4e-040              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n100_s3000/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0296 (0.0144)        & 0.0261 (0.0120)       & 0.0254 (0.0094)       \\
CE-test (local)         & 0.0363 (0.0164)        & 0.0299 (0.0124)       & 0.0295 (0.0080)       \\
CE-multi (local)        & 0.0366 (0.0168)        & 0.0303 (0.0122)       & 0.0298 (0.0083)       \\
CE-test (PC)            & 0.0367 (0.0164)        & 0.0307 (0.0118)       & 0.0303 (0.0080)       \\
CE-multi (PC)           & 0.0371 (0.0164)        & 0.0309 (0.0126)       & 0.0303 (0.0081)       \\
CE-test (PCS)           & 0.0371 (0.0166)        & 0.0309 (0.0124)       & 0.0303 (0.0084)       \\
CE-multi (PCS)          & 0.0367 (0.0165)        & 0.0307 (0.0119)       & 0.0302 (0.0079)       \\
CE-test (GES)           & 0.0335 (0.0163)        & 0.0282 (0.0122)       & 0.0282 (0.0086)       \\
CE-multi (GES)          & 0.0340 (0.0169)        & 0.0284 (0.0118)       & 0.0284 (0.0085)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n100_s500/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9926            & 0.0427           & 0.9524              & 0.0035              & 0.8983              & 0.0047              \\
                             & CE-test (local)         & 0.9833            & 0.0366           & 0.7143              & 0.0035              & 0.9153              & 0.0188              \\
                             & global ITC (PC)         & 0.9959            & 0.2378           & 0.8190              & 0.0043              & 0.5932              & 6e-040              \\
                             & CE-test (PC)            & 0.9752            & 0.0488           & 0.7143              & 0.0090              & 0.8475              & 0.0217              \\
                             & global ITC (PCS)        & 0.9957            & 0.2683           & 0.7714              & 0.0049              & 0.5932              & 2e-040              \\
                             & CE-test (PCS)           & 0.9742            & 0.0671           & 0.6857              & 0.0094              & 0.8644              & 0.0221              \\
                             & global ITC (GES)        & 0.8197            & 0.3780           & 0.0762              & 0.0178              & 0.9831              & 0.1662              \\
                             & CE-test (GES)           & 0.9878            & 0.3841           & 0.0476              & 0.0000              & 0.9492              & 0.0200              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.9594            & 0.1796           & 0.7697              & 0.0184              & 0.6959              & 0.0269              \\
                             & CE-test (local)         & 0.9442            & 0.1796           & 0.6382              & 0.0182              & 0.7251              & 0.0449              \\
                             & global ITC (PC)         & 0.9887            & 0.4582           & 0.6382              & 0.0109              & 0.3333              & 0.0043              \\
                             & CE-test (PC)            & 0.9038            & 0.1579           & 0.6513              & 0.0334              & 0.7193              & 0.0700              \\
                             & global ITC (PCS)        & 0.9900            & 0.4923           & 0.6053              & 0.0105              & 0.3158              & 0.0029              \\
                             & CE-test (PCS)           & 0.9012            & 0.1579           & 0.6513              & 0.0388              & 0.7135              & 0.0673              \\
                             & global ITC (GES)        & 0.7956            & 0.2136           & 0.0658              & 0.0188              & 0.9415              & 0.1963              \\
                             & CE-test (GES)           & 0.9739            & 0.4180           & 0.0658              & 0.0014              & 0.7310              & 0.0348              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.8771            & 0.3032           & 0.6735              & 0.0402              & 0.5580              & 0.0863              \\
                             & CE-test (local)         & 0.8593            & 0.2908           & 0.6000              & 0.0400              & 0.5705              & 0.1079              \\
                             & global ITC (PC)         & 0.9793            & 0.6791           & 0.3306              & 0.0158              & 0.2288              & 0.0094              \\
                             & CE-test (PC)            & 0.8032            & 0.2890           & 0.5878              & 0.0601              & 0.5580              & 0.1423              \\
                             & global ITC (PCS)        & 0.9847            & 0.7216           & 0.3061              & 0.0154              & 0.1912              & 0.0034              \\
                             & CE-test (PCS)           & 0.7849            & 0.2819           & 0.5959              & 0.0753              & 0.5517              & 0.1451              \\
                             & global ITC (GES)        & 0.7491            & 0.2429           & 0.0612              & 0.0122              & 0.8621              & 0.2546              \\
                             & CE-test (GES)           & 0.9493            & 0.5869           & 0.1020              & 0.0013              & 0.4639              & 0.0596              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n100_s500/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 3e-040           & 5e-040              & 0.0000              & 0.0018              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 3e-040           & 0.0019              & 0.0000              & 0.0016              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 0.0011           & 0.0014              & 0.0000              & 0.0039              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 3e-040           & 0.0019              & 0.0000              & 0.0023              & 0.0000              \\
			& PCS                             & 0.0000            & 0.0012           & 0.0017              & 0.0000              & 0.0039              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 4e-040           & 0.0020              & 0.0000              & 0.0021              & 0.0000              \\
			& GES                             & 0.0000            & 0.0014           & 8e-040              & 0.0000              & 7e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 0.0014           & 5e-040              & 0.0000              & 0.0011              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 5e-040           & 0.0012              & 0.0000              & 0.0012              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 5e-040           & 0.0015              & 0.0000              & 0.0012              & 0.0000              \\
			& PC                              & 0.0000            & 8e-040           & 0.0015              & 0.0000              & 0.0013              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 4e-040           & 0.0015              & 0.0000              & 0.0012              & 0.0000              \\
			& PCS                             & 0.0000            & 8e-040           & 0.0015              & 0.0000              & 0.0012              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 4e-040           & 0.0015              & 0.0000              & 0.0012              & 0.0000              \\
			& GES                             & 0.0000            & 5e-040           & 5e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 7e-040           & 5e-040              & 0.0000              & 0.0011              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 0.0000            & 4e-040           & 9e-040              & 0.0000              & 8e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 4e-040           & 0.0010              & 0.0000              & 8e-040              & 0.0000              \\
			& PC                              & 0.0000            & 4e-040           & 9e-040              & 0.0000              & 6e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 4e-040           & 0.0010              & 0.0000              & 8e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 4e-040           & 9e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 4e-040           & 0.0010              & 0.0000              & 8e-040              & 0.0000              \\
			& GES                             & 0.0000            & 3e-040           & 3e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 4e-040           & 4e-040              & 0.0000              & 8e-040              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n100_s500/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0070 (0.0090)        & 0.0063 (0.0084)       & 0.0061 (0.0082)       \\
CE-test (local)         & 0.0094 (0.0093)        & 0.0084 (0.0086)       & 0.0076 (0.0085)       \\
CE-multi (local)        & 0.0094 (0.0095)        & 0.0086 (0.0087)       & 0.0075 (0.0086)       \\
CE-test (PC)            & 0.0100 (0.0092)        & 0.0092 (0.0086)       & 0.0082 (0.0085)       \\
CE-multi (PC)           & 0.0100 (0.0093)        & 0.0091 (0.0086)       & 0.0083 (0.0086)       \\
CE-test (PCS)           & 0.0102 (0.0095)        & 0.0088 (0.0086)       & 0.0084 (0.0086)       \\
CE-multi (PCS)          & 0.0101 (0.0094)        & 0.0092 (0.0087)       & 0.0083 (0.0085)       \\
CE-test (GES)           & 0.0075 (0.0090)        & 0.0072 (0.0085)       & 0.0065 (0.0083)       \\
CE-multi (GES)          & 0.0078 (0.0095)        & 0.0067 (0.0084)       & 0.0067 (0.0084)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n20_s1000/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9738            & 0.0223           & 0.9333              & 0.0062              & 0.9435              & 0.0242              \\
                             & CE-test (local)         & 0.9372            & 0.0210           & 0.6000              & 0.0046              & 0.9541              & 0.0920              \\
                             & global ITC (PC)         & 0.9851            & 0.1625           & 0.8438              & 0.0155              & 0.7173              & 0.0051              \\
                             & CE-test (PC)            & 0.9172            & 0.0262           & 0.6062              & 0.0175              & 0.9187              & 0.0984              \\
                             & global ITC (PCS)        & 0.9844            & 0.1809           & 0.8438              & 0.0170              & 0.6678              & 0.0036              \\
                             & CE-test (PCS)           & 0.9127            & 0.0288           & 0.6083              & 0.0212              & 0.9258              & 0.0977              \\
                             & global ITC (GES)        & 0.9469            & 0.1730           & 0.6438              & 0.0192              & 0.9117              & 0.0428              \\
                             & CE-test (GES)           & 0.9464            & 0.1153           & 0.4396              & 0.0031              & 0.9293              & 0.0878              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.8828            & 0.0951           & 0.7345              & 0.0191              & 0.9062              & 0.1045              \\
                             & CE-test (local)         & 0.8284            & 0.0785           & 0.5309              & 0.0166              & 0.9325              & 0.1807              \\
                             & global ITC (PC)         & 0.9579            & 0.3380           & 0.5800              & 0.0317              & 0.5760              & 0.0257              \\
                             & CE-test (PC)            & 0.7705            & 0.0868           & 0.5218              & 0.0373              & 0.9212              & 0.2113              \\
                             & global ITC (PCS)        & 0.9607            & 0.3767           & 0.5982              & 0.0355              & 0.4784              & 0.0177              \\
                             & CE-test (PCS)           & 0.7536            & 0.0766           & 0.5600              & 0.0470              & 0.9099              & 0.2156              \\
                             & global ITC (GES)        & 0.8818            & 0.2281           & 0.5055              & 0.0175              & 0.7936              & 0.1164              \\
                             & CE-test (GES)           & 0.8708            & 0.1754           & 0.4309              & 0.0072              & 0.8462              & 0.1520              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.6731            & 0.1247           & 0.5789              & 0.0346              & 0.8614              & 0.2882              \\
                             & CE-test (local)         & 0.6049            & 0.1026           & 0.4494              & 0.0306              & 0.8867              & 0.3701              \\
                             & global ITC (PC)         & 0.9322            & 0.5096           & 0.3502              & 0.0382              & 0.4147              & 0.0513              \\
                             & CE-test (PC)            & 0.5552            & 0.1033           & 0.4474              & 0.0497              & 0.8757              & 0.3953              \\
                             & global ITC (PCS)        & 0.9447            & 0.5880           & 0.3441              & 0.0417              & 0.2992              & 0.0328              \\
                             & CE-test (PCS)           & 0.5363            & 0.0927           & 0.4757              & 0.0659              & 0.8724              & 0.3950              \\
                             & global ITC (GES)        & 0.7734            & 0.3008           & 0.3887              & 0.0160              & 0.7008              & 0.2188              \\
                             & CE-test (GES)           & 0.7070            & 0.2281           & 0.3603              & 0.0198              & 0.7613              & 0.2879              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n20_s1000/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 0.0000           & 1e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 0.0000           & 5e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 2e-040           & 3e-040              & 0.0000              & 7e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 0.0000           & 5e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 2e-040           & 3e-040              & 0.0000              & 8e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 0.0000           & 5e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& GES                             & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 2e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 1e-040              & 0.0000              \\
			& PC                              & 0.0000            & 2e-040           & 4e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 2e-040           & 4e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& GES                             & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 2e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 1e-040              \\
			& CE-local-test                   & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 1e-040              \\
			& PC                              & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 1e-040              \\
			& PCS                             & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 1e-040              \\
			& GES                             & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 2e-040              & 1e-040              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n20_s1000/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0047 (0.0102)        & 0.0025 (0.0063)       & 0.0024 (0.0064)       \\
CE-test (local)         & 0.0098 (0.0150)        & 0.0053 (0.0092)       & 0.0047 (0.0079)       \\
CE-multi (local)        & 0.0102 (0.0140)        & 0.0050 (0.0084)       & 0.0049 (0.0084)       \\
CE-test (PC)            & 0.0101 (0.0149)        & 0.0054 (0.0089)       & 0.0051 (0.0090)       \\
CE-multi (PC)           & 0.0105 (0.0153)        & 0.0053 (0.0088)       & 0.0047 (0.0079)       \\
CE-test (PCS)           & 0.0101 (0.0143)        & 0.0058 (0.0091)       & 0.0051 (0.0083)       \\
CE-multi (PCS)          & 0.0106 (0.0162)        & 0.0055 (0.0088)       & 0.0053 (0.0083)       \\
CE-test (GES)           & 0.0087 (0.0148)        & 0.0047 (0.0086)       & 0.0044 (0.0080)       \\
CE-multi (GES)          & 0.0090 (0.0138)        & 0.0049 (0.0088)       & 0.0045 (0.0079)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n20_s3000/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9828            & 0.0198           & 0.9591              & 0.0026              & 0.9863              & 0.0147              \\
                             & CE-test (local)         & 0.9432            & 0.0159           & 0.6301              & 0.0022              & 0.9932              & 0.0835              \\
                             & global ITC (PC)         & 0.9901            & 0.1096           & 0.8710              & 0.0097              & 0.8390              & 0.0047              \\
                             & CE-test (PC)            & 0.9227            & 0.0185           & 0.6194              & 0.0128              & 0.9829              & 0.0930              \\
                             & global ITC (PCS)        & 0.9903            & 0.1229           & 0.8624              & 0.0119              & 0.7979              & 0.0030              \\
                             & CE-test (PCS)           & 0.9210            & 0.0185           & 0.6215              & 0.0135              & 0.9760              & 0.0941              \\
                             & global ITC (GES)        & 0.9663            & 0.0938           & 0.7720              & 0.0143              & 0.9555              & 0.0268              \\
                             & CE-test (GES)           & 0.9505            & 0.0687           & 0.5247              & 0.0013              & 0.9726              & 0.0809              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.8953            & 0.0704           & 0.7806              & 0.0113              & 0.9541              & 0.0950              \\
                             & CE-test (local)         & 0.8272            & 0.0567           & 0.5731              & 0.0109              & 0.9694              & 0.1809              \\
                             & global ITC (PC)         & 0.9675            & 0.2980           & 0.5909              & 0.0234              & 0.6412              & 0.0258              \\
                             & CE-test (PC)            & 0.7793            & 0.0704           & 0.5356              & 0.0231              & 0.9558              & 0.2135              \\
                             & global ITC (PCS)        & 0.9683            & 0.3208           & 0.5909              & 0.0320              & 0.5697              & 0.0177              \\
                             & CE-test (PCS)           & 0.7596            & 0.0631           & 0.5534              & 0.0314              & 0.9541              & 0.2226              \\
                             & global ITC (GES)        & 0.9114            & 0.1792           & 0.6166              & 0.0154              & 0.8588              & 0.0811              \\
                             & CE-test (GES)           & 0.8615            & 0.1271           & 0.4684              & 0.0073              & 0.9082              & 0.1568              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.7046            & 0.0916           & 0.5598              & 0.0164              & 0.9477              & 0.2734              \\
                             & CE-test (local)         & 0.6299            & 0.0750           & 0.4239              & 0.0149              & 0.9694              & 0.3582              \\
                             & global ITC (PC)         & 0.9408            & 0.4336           & 0.3732              & 0.0313              & 0.5350              & 0.0484              \\
                             & CE-test (PC)            & 0.5710            & 0.0757           & 0.4422              & 0.0286              & 0.9467              & 0.3975              \\
                             & global ITC (PCS)        & 0.9473            & 0.5266           & 0.3935              & 0.0368              & 0.3830              & 0.0354              \\
                             & CE-test (PCS)           & 0.5501            & 0.0664           & 0.4848              & 0.0382              & 0.9418              & 0.4046              \\
                             & global ITC (GES)        & 0.8065            & 0.2749           & 0.4604              & 0.0122              & 0.7325              & 0.1866              \\
                             & CE-test (GES)           & 0.7189            & 0.1640           & 0.4118              & 0.0142              & 0.8401              & 0.2817              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n20_s3000/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 0.0000           & 1e-040              & 0.0000              & 1e-040              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 0.0000           & 5e-040              & 0.0000              & 0.0000              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 1e-040           & 2e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 0.0000           & 5e-040              & 0.0000              & 1e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 1e-040           & 3e-040              & 0.0000              & 6e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 0.0000           & 5e-040              & 0.0000              & 1e-040              & 0.0000              \\
			& GES                             & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 1e-040           & 3e-040              & 0.0000              & 1e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 0.0000           & 5e-040              & 0.0000              & 1e-040              & 0.0000              \\
			& PC                              & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 0.0000              \\
			& GES                             & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 0.0000              \\
			& CE-local-test                   & 1e-040            & 0.0000           & 5e-040              & 0.0000              & 0.0000              & 1e-040              \\
			& PC                              & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 1e-040            & 0.0000           & 5e-040              & 0.0000              & 1e-040              & 1e-040              \\
			& PCS                             & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 1e-040            & 0.0000           & 5e-040              & 0.0000              & 1e-040              & 1e-040              \\
			& GES                             & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 1e-040              & 1e-040              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n20_s3000/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0060 (0.0121)        & 0.0034 (0.0074)       & 0.0031 (0.0067)       \\
CE-test (local)         & 0.0152 (0.0178)        & 0.0081 (0.0094)       & 0.0075 (0.0093)       \\
CE-multi (local)        & 0.0152 (0.0169)        & 0.0082 (0.0098)       & 0.0076 (0.0091)       \\
CE-test (PC)            & 0.0156 (0.0183)        & 0.0082 (0.0097)       & 0.0081 (0.0094)       \\
CE-multi (PC)           & 0.0163 (0.0200)        & 0.0086 (0.0100)       & 0.0079 (0.0092)       \\
CE-test (PCS)           & 0.0154 (0.0182)        & 0.0083 (0.0093)       & 0.0082 (0.0094)       \\
CE-multi (PCS)          & 0.0156 (0.0182)        & 0.0084 (0.0098)       & 0.0081 (0.0095)       \\
CE-test (GES)           & 0.0140 (0.0167)        & 0.0076 (0.0096)       & 0.0077 (0.0093)       \\
CE-multi (GES)          & 0.0137 (0.0173)        & 0.0078 (0.0100)       & 0.0078 (0.0095)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n20_s500/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9752            & 0.0404           & 0.8761              & 0.0097              & 0.9098              & 0.0239              \\
                             & CE-test (local)         & 0.9421            & 0.0376           & 0.5575              & 0.0099              & 0.9173              & 0.0841              \\
                             & global ITC (PC)         & 0.9813            & 0.2061           & 0.7765              & 0.0213              & 0.6316              & 0.0072              \\
                             & CE-test (PC)            & 0.9117            & 0.0418           & 0.5597              & 0.0277              & 0.8947              & 0.0948              \\
                             & global ITC (PCS)        & 0.9839            & 0.2409           & 0.7566              & 0.0187              & 0.5865              & 0.0063              \\
                             & CE-test (PCS)           & 0.9103            & 0.0404           & 0.5597              & 0.0295              & 0.8910              & 0.0948              \\
                             & global ITC (GES)        & 0.9311            & 0.1838           & 0.5796              & 0.0262              & 0.9060              & 0.0547              \\
                             & CE-test (GES)           & 0.9533            & 0.1560           & 0.3739              & 0.0035              & 0.8835              & 0.0815              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.8761            & 0.1261           & 0.6804              & 0.0288              & 0.8280              & 0.1096              \\
                             & CE-test (local)         & 0.8189            & 0.1118           & 0.5071              & 0.0291              & 0.8602              & 0.1808              \\
                             & global ITC (PC)         & 0.9513            & 0.4374           & 0.5125              & 0.0439              & 0.4158              & 0.0234              \\
                             & CE-test (PC)            & 0.7586            & 0.1100           & 0.5464              & 0.0583              & 0.8351              & 0.2028              \\
                             & global ITC (PCS)        & 0.9585            & 0.4553           & 0.5071              & 0.0453              & 0.3907              & 0.0140              \\
                             & CE-test (PCS)           & 0.7501            & 0.0984           & 0.5625              & 0.0707              & 0.8351              & 0.1988              \\
                             & global ITC (GES)        & 0.8681            & 0.2460           & 0.4786              & 0.0223              & 0.7903              & 0.1231              \\
                             & CE-test (GES)           & 0.8694            & 0.2504           & 0.3571              & 0.0115              & 0.7832              & 0.1479              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.6935            & 0.1555           & 0.5840              & 0.0532              & 0.7523              & 0.2626              \\
                             & CE-test (local)         & 0.6322            & 0.1286           & 0.4695              & 0.0496              & 0.7862              & 0.3365              \\
                             & global ITC (PC)         & 0.9315            & 0.5739           & 0.3282              & 0.0442              & 0.3529              & 0.0398              \\
                             & CE-test (PC)            & 0.5718            & 0.1371           & 0.4599              & 0.0733              & 0.7919              & 0.3605              \\
                             & global ITC (PCS)        & 0.9382            & 0.6364           & 0.3397              & 0.0474              & 0.2500              & 0.0294              \\
                             & CE-test (PCS)           & 0.5470            & 0.1207           & 0.5095              & 0.0874              & 0.7862              & 0.3673              \\
                             & global ITC (GES)        & 0.7648            & 0.3246           & 0.3340              & 0.0163              & 0.6957              & 0.2267              \\
                             & CE-test (GES)           & 0.7405            & 0.2933           & 0.3263              & 0.0237              & 0.6674              & 0.2575              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n20_s500/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 1e-040           & 2e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 2e-040           & 4e-040              & 0.0000              & 9e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 3e-040           & 4e-040              & 0.0000              & 9e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 5e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& GES                             & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 4e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& PC                              & 0.0000            & 2e-040           & 4e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 2e-040           & 4e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& GES                             & 0.0000            & 2e-040           & 4e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 2e-040           & 4e-040              & 0.0000              & 3e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& CE-local-test                   & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 2e-040              & 1e-040              \\
			& PC                              & 0.0000            & 2e-040           & 4e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 2e-040              & 1e-040              \\
			& PCS                             & 0.0000            & 2e-040           & 4e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 1e-040            & 1e-040           & 5e-040              & 0.0000              & 2e-040              & 1e-040              \\
			& GES                             & 1e-040            & 2e-040           & 4e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 1e-040            & 1e-040           & 4e-040              & 0.0000              & 3e-040              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n20_s500/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0041 (0.0093)        & 0.0023 (0.0061)       & 0.0022 (0.0062)       \\
CE-test (local)         & 0.0088 (0.0145)        & 0.0043 (0.0079)       & 0.0043 (0.0079)       \\
CE-multi (local)        & 0.0090 (0.0143)        & 0.0044 (0.0079)       & 0.0043 (0.0079)       \\
CE-test (PC)            & 0.0093 (0.0139)        & 0.0045 (0.0086)       & 0.0043 (0.0078)       \\
CE-multi (PC)           & 0.0094 (0.0144)        & 0.0048 (0.0083)       & 0.0045 (0.0078)       \\
CE-test (PCS)           & 0.0090 (0.0129)        & 0.0049 (0.0089)       & 0.0045 (0.0080)       \\
CE-multi (PCS)          & 0.0095 (0.0145)        & 0.0047 (0.0086)       & 0.0046 (0.0079)       \\
CE-test (GES)           & 0.0074 (0.0126)        & 0.0037 (0.0074)       & 0.0039 (0.0076)       \\
CE-multi (GES)          & 0.0076 (0.0131)        & 0.0040 (0.0079)       & 0.0040 (0.0075)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n50_s1000/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9936            & 0.0411           & 0.9158              & 0.0021              & 0.9649              & 0.0057              \\
                             & CE-test (local)         & 0.9767            & 0.0348           & 0.6584              & 0.0033              & 0.9561              & 0.0319              \\
                             & global ITC (PC)         & 0.9955            & 0.1804           & 0.8119              & 0.0052              & 0.6930              & 0.0025              \\
                             & CE-test (PC)            & 0.9663            & 0.0316           & 0.6733              & 0.0077              & 0.9561              & 0.0372              \\
                             & global ITC (PCS)        & 0.9959            & 0.1962           & 0.8020              & 0.0046              & 0.6842              & 0.0020              \\
                             & CE-test (PCS)           & 0.9652            & 0.0285           & 0.6683              & 0.0088              & 0.9561              & 0.0377              \\
                             & global ITC (GES)        & 0.9315            & 0.2342           & 0.3366              & 0.0223              & 0.9386              & 0.0575              \\
                             & CE-test (GES)           & 0.9795            & 0.2025           & 0.2970              & 8e-040              & 0.9386              & 0.0362              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.9294            & 0.0806           & 0.8779              & 0.0166              & 0.8857              & 0.0542              \\
                             & CE-test (local)         & 0.9088            & 0.0703           & 0.7327              & 0.0155              & 0.8893              & 0.0850              \\
                             & global ITC (PC)         & 0.9819            & 0.3945           & 0.5875              & 0.0113              & 0.5321              & 0.0112              \\
                             & CE-test (PC)            & 0.8617            & 0.0892           & 0.7030              & 0.0296              & 0.8643              & 0.1161              \\
                             & global ITC (PCS)        & 0.9842            & 0.4305           & 0.5776              & 0.0138              & 0.4393              & 0.0070              \\
                             & CE-test (PCS)           & 0.8542            & 0.0738           & 0.7162              & 0.0379              & 0.8607              & 0.1161              \\
                             & global ITC (GES)        & 0.8825            & 0.2316           & 0.3399              & 0.0185              & 0.9036              & 0.1110              \\
                             & CE-test (GES)           & 0.9511            & 0.2659           & 0.3300              & 0.0034              & 0.8143              & 0.0636              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.7992            & 0.1596           & 0.7699              & 0.0308              & 0.7596              & 0.1685              \\
                             & CE-test (local)         & 0.7727            & 0.1478           & 0.6779              & 0.0278              & 0.7750              & 0.2033              \\
                             & global ITC (PC)         & 0.9752            & 0.5626           & 0.3896              & 0.0201              & 0.3519              & 0.0154              \\
                             & CE-test (PC)            & 0.7065            & 0.1631           & 0.6564              & 0.0531              & 0.7442              & 0.2406              \\
                             & global ITC (PCS)        & 0.9754            & 0.6265           & 0.3681              & 0.0229              & 0.2769              & 0.0094              \\
                             & CE-test (PCS)           & 0.6856            & 0.1548           & 0.6779              & 0.0674              & 0.7462              & 0.2449              \\
                             & global ITC (GES)        & 0.8009            & 0.2837           & 0.2607              & 0.0126              & 0.7808              & 0.1971              \\
                             & CE-test (GES)           & 0.8724            & 0.3664           & 0.3098              & 0.0071              & 0.6538              & 0.1321              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n50_s1000/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 1e-040           & 0.0011              & 0.0000              & 5e-040              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 5e-040           & 8e-040              & 0.0000              & 0.0018              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0011              & 0.0000              & 5e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 5e-040           & 8e-040              & 0.0000              & 0.0019              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0011              & 0.0000              & 5e-040              & 0.0000              \\
			& GES                             & 0.0000            & 6e-040           & 0.0011              & 0.0000              & 6e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 5e-040           & 0.0010              & 0.0000              & 6e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 1e-040           & 4e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 1e-040           & 6e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& PC                              & 0.0000            & 4e-040           & 8e-040              & 0.0000              & 9e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 4e-040           & 8e-040              & 0.0000              & 9e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& GES                             & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 5e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& PC                              & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 1e-040            & 2e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& GES                             & 0.0000            & 2e-040           & 6e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n50_s1000/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0038 (0.0072)        & 0.0040 (0.0075)       & 0.0040 (0.0073)       \\
CE-test (local)         & 0.0063 (0.0085)        & 0.0062 (0.0086)       & 0.0060 (0.0085)       \\
CE-multi (local)        & 0.0062 (0.0085)        & 0.0061 (0.0086)       & 0.0061 (0.0088)       \\
CE-test (PC)            & 0.0064 (0.0084)        & 0.0065 (0.0089)       & 0.0063 (0.0088)       \\
CE-multi (PC)           & 0.0064 (0.0085)        & 0.0065 (0.0088)       & 0.0065 (0.0089)       \\
CE-test (PCS)           & 0.0064 (0.0085)        & 0.0064 (0.0087)       & 0.0064 (0.0087)       \\
CE-multi (PCS)          & 0.0064 (0.0084)        & 0.0064 (0.0087)       & 0.0064 (0.0087)       \\
CE-test (GES)           & 0.0053 (0.0081)        & 0.0050 (0.0081)       & 0.0054 (0.0084)       \\
CE-multi (GES)          & 0.0053 (0.0082)        & 0.0053 (0.0083)       & 0.0054 (0.0082)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n50_s3000/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9949            & 0.0059           & 0.9807              & 0.0019              & 0.9847              & 0.0039              \\
                             & CE-test (local)         & 0.9783            & 0.0059           & 0.7391              & 0.0023              & 0.9847              & 0.0296              \\
                             & global ITC (PC)         & 0.9955            & 0.0947           & 0.8889              & 0.0046              & 0.8473              & 0.0021              \\
                             & CE-test (PC)            & 0.9665            & 0.0148           & 0.7150              & 0.0069              & 0.9695              & 0.0372              \\
                             & global ITC (PCS)        & 0.9955            & 0.1006           & 0.8889              & 0.0044              & 0.8015              & 0.0021              \\
                             & CE-test (PCS)           & 0.9653            & 0.0207           & 0.7150              & 0.0077              & 0.9542              & 0.0376              \\
                             & global ITC (GES)        & 0.9567            & 0.1568           & 0.5556              & 0.0123              & 0.9771              & 0.0380              \\
                             & CE-test (GES)           & 0.9803            & 0.1420           & 0.4396              & 6e-040              & 0.9771              & 0.0329              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.9393            & 0.0433           & 0.9072              & 0.0055              & 0.9547              & 0.0546              \\
                             & CE-test (local)         & 0.9150            & 0.0383           & 0.7526              & 0.0055              & 0.9547              & 0.0876              \\
                             & global ITC (PC)         & 0.9827            & 0.3067           & 0.6357              & 0.0127              & 0.6343              & 0.0109              \\
                             & CE-test (PC)            & 0.8750            & 0.0717           & 0.6873              & 0.0142              & 0.9353              & 0.1175              \\
                             & global ITC (PCS)        & 0.9868            & 0.3617           & 0.6220              & 0.0123              & 0.5566              & 0.0058              \\
                             & CE-test (PCS)           & 0.8698            & 0.0550           & 0.7182              & 0.0191              & 0.9256              & 0.1183              \\
                             & global ITC (GES)        & 0.9139            & 0.2133           & 0.4536              & 0.0210              & 0.8964              & 0.0731              \\
                             & CE-test (GES)           & 0.9477            & 0.2133           & 0.4158              & 0.0023              & 0.8932              & 0.0627              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.8050            & 0.1012           & 0.7781              & 0.0136              & 0.8979              & 0.1756              \\
                             & CE-test (local)         & 0.7722            & 0.0940           & 0.6881              & 0.0130              & 0.9094              & 0.2131              \\
                             & global ITC (PC)         & 0.9729            & 0.4795           & 0.4566              & 0.0134              & 0.4701              & 0.0214              \\
                             & CE-test (PC)            & 0.7055            & 0.1048           & 0.6334              & 0.0241              & 0.9094              & 0.2653              \\
                             & global ITC (PCS)        & 0.9815            & 0.5578           & 0.4630              & 0.0151              & 0.3468              & 0.0096              \\
                             & CE-test (PCS)           & 0.6887            & 0.0867           & 0.7010              & 0.0377              & 0.8902              & 0.2676              \\
                             & global ITC (GES)        & 0.8062            & 0.2614           & 0.3280              & 0.0160              & 0.8112              & 0.1837              \\
                             & CE-test (GES)           & 0.8679            & 0.2687           & 0.3730              & 0.0066              & 0.7823              & 0.1350              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n50_s3000/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 0.0000           & 1e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 0.0000           & 9e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 3e-040           & 5e-040              & 0.0000              & 0.0010              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0010              & 0.0000              & 3e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 3e-040           & 5e-040              & 0.0000              & 0.0012              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0010              & 0.0000              & 4e-040              & 0.0000              \\
			& GES                             & 0.0000            & 4e-040           & 0.0012              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 4e-040           & 0.0012              & 0.0000              & 3e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 1e-040           & 3e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 1e-040           & 6e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& PC                              & 0.0000            & 4e-040           & 8e-040              & 0.0000              & 7e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 4e-040           & 8e-040              & 0.0000              & 8e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& GES                             & 0.0000            & 3e-040           & 8e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 3e-040           & 8e-040              & 0.0000              & 3e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 0.0000            & 1e-040           & 6e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& PC                              & 0.0000            & 3e-040           & 8e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 3e-040           & 8e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 1e-040            & 1e-040           & 7e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& GES                             & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 3e-040              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n50_s3000/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0101 (0.0111)        & 0.0096 (0.0111)       & 0.0082 (0.0100)       \\
CE-test (local)         & 0.0162 (0.0124)        & 0.0149 (0.0129)       & 0.0127 (0.0104)       \\
CE-multi (local)        & 0.0163 (0.0122)        & 0.0150 (0.0128)       & 0.0125 (0.0102)       \\
CE-test (PC)            & 0.0161 (0.0127)        & 0.0151 (0.0123)       & 0.0128 (0.0104)       \\
CE-multi (PC)           & 0.0164 (0.0126)        & 0.0153 (0.0128)       & 0.0130 (0.0105)       \\
CE-test (PCS)           & 0.0164 (0.0127)        & 0.0155 (0.0127)       & 0.0132 (0.0108)       \\
CE-multi (PCS)          & 0.0164 (0.0125)        & 0.0155 (0.0130)       & 0.0134 (0.0104)       \\
CE-test (GES)           & 0.0143 (0.0119)        & 0.0140 (0.0123)       & 0.0119 (0.0109)       \\
CE-multi (GES)          & 0.0146 (0.0125)        & 0.0137 (0.0123)       & 0.0122 (0.0102)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n50_s500/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9878            & 0.0468           & 0.9302              & 0.0054              & 0.9055              & 0.0086              \\
                             & CE-test (local)         & 0.9732            & 0.0468           & 0.6884              & 0.0056              & 0.8976              & 0.0332              \\
                             & global ITC (PC)         & 0.9931            & 0.2047           & 0.7907              & 0.0063              & 0.7244              & 0.0025              \\
                             & CE-test (PC)            & 0.9586            & 0.0439           & 0.6930              & 0.0140              & 0.8819              & 0.0394              \\
                             & global ITC (PCS)        & 0.9936            & 0.2222           & 0.7814              & 0.0075              & 0.6929              & 8e-040              \\
                             & CE-test (PCS)           & 0.9562            & 0.0409           & 0.6977              & 0.0167              & 0.8819              & 0.0390              \\
                             & global ITC (GES)        & 0.8957            & 0.2690           & 0.2605              & 0.0222              & 0.9449              & 0.0932              \\
                             & CE-test (GES)           & 0.9813            & 0.2632           & 0.2279              & 0.0013              & 0.8740              & 0.0355              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.9334            & 0.1345           & 0.8252              & 0.0239              & 0.7630              & 0.0477              \\
                             & CE-test (local)         & 0.9083            & 0.1199           & 0.6570              & 0.0234              & 0.7857              & 0.0831              \\
                             & global ITC (PC)         & 0.9788            & 0.4149           & 0.5825              & 0.0194              & 0.4448              & 0.0098              \\
                             & CE-test (PC)            & 0.8595            & 0.1345           & 0.6505              & 0.0463              & 0.7565              & 0.1064              \\
                             & global ITC (PCS)        & 0.9802            & 0.4603           & 0.5566              & 0.0207              & 0.3896              & 0.0064              \\
                             & CE-test (PCS)           & 0.8487            & 0.1167           & 0.6796              & 0.0567              & 0.7565              & 0.1064              \\
                             & global ITC (GES)        & 0.8503            & 0.2998           & 0.2816              & 0.0226              & 0.8442              & 0.1353              \\
                             & CE-test (GES)           & 0.9503            & 0.3566           & 0.2492              & 0.0043              & 0.7143              & 0.0635              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.8020            & 0.1931           & 0.6981              & 0.0482              & 0.7062              & 0.1533              \\
                             & CE-test (local)         & 0.7736            & 0.1859           & 0.6104              & 0.0467              & 0.7213              & 0.1868              \\
                             & global ITC (PC)         & 0.9714            & 0.6114           & 0.3669              & 0.0241              & 0.2825              & 0.0154              \\
                             & CE-test (PC)            & 0.7171            & 0.1764           & 0.5974              & 0.0723              & 0.7100              & 0.2166              \\
                             & global ITC (PCS)        & 0.9726            & 0.6758           & 0.3571              & 0.0269              & 0.1940              & 0.0094              \\
                             & CE-test (PCS)           & 0.6895            & 0.1764           & 0.6136              & 0.0906              & 0.7043              & 0.2226              \\
                             & global ITC (GES)        & 0.7628            & 0.2670           & 0.2175              & 0.0147              & 0.7910              & 0.2341              \\
                             & CE-test (GES)           & 0.8806            & 0.4029           & 0.2695              & 0.0113              & 0.5800              & 0.1240              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n50_s500/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 1e-040           & 3e-040              & 0.0000              & 7e-040              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 1e-040           & 0.0010              & 0.0000              & 8e-040              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 5e-040           & 8e-040              & 0.0000              & 0.0015              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0010              & 0.0000              & 9e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 5e-040           & 8e-040              & 0.0000              & 0.0016              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0010              & 0.0000              & 9e-040              & 0.0000              \\
			& GES                             & 0.0000            & 6e-040           & 9e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 6e-040           & 8e-040              & 0.0000              & 9e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 6e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& PC                              & 0.0000            & 4e-040           & 8e-040              & 0.0000              & 8e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 6e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 4e-040           & 8e-040              & 0.0000              & 8e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 6e-040              & 0.0000              \\
			& GES                             & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 4e-040           & 6e-040              & 0.0000              & 7e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 2e-040           & 8e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& PC                              & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 8e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 1e-040            & 2e-040           & 8e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& GES                             & 0.0000            & 2e-040           & 6e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 3e-040           & 6e-040              & 0.0000              & 5e-040              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n50_s500/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0028 (0.0064)        & 0.0030 (0.0066)       & 0.0026 (0.0061)       \\
CE-test (local)         & 0.0048 (0.0077)        & 0.0046 (0.0076)       & 0.0042 (0.0074)       \\
CE-multi (local)        & 0.0048 (0.0079)        & 0.0046 (0.0076)       & 0.0041 (0.0073)       \\
CE-test (PC)            & 0.0052 (0.0079)        & 0.0049 (0.0078)       & 0.0045 (0.0076)       \\
CE-multi (PC)           & 0.0051 (0.0079)        & 0.0050 (0.0079)       & 0.0045 (0.0076)       \\
CE-test (PCS)           & 0.0051 (0.0079)        & 0.0050 (0.0078)       & 0.0045 (0.0076)       \\
CE-multi (PCS)          & 0.0053 (0.0080)        & 0.0049 (0.0078)       & 0.0048 (0.0077)       \\
CE-test (GES)           & 0.0037 (0.0070)        & 0.0037 (0.0070)       & 0.0035 (0.0069)       \\
CE-multi (GES)          & 0.0038 (0.0071)        & 0.0038 (0.0071)       & 0.0036 (0.0070)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n70_s1000/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9931            & 0.0168           & 0.9650              & 0.0019              & 0.9789              & 0.0055              \\
                             & CE-test (local)         & 0.9824            & 0.0126           & 0.7832              & 0.0016              & 0.9895              & 0.0214              \\
                             & global ITC (PC)         & 0.9969            & 0.1639           & 0.8462              & 0.0039              & 0.7579              & 4e-040              \\
                             & CE-test (PC)            & 0.9721            & 0.0294           & 0.7692              & 0.0093              & 0.9684              & 0.0239              \\
                             & global ITC (PCS)        & 0.9969            & 0.1807           & 0.8322              & 0.0033              & 0.7579              & 6e-040              \\
                             & CE-test (PCS)           & 0.9712            & 0.0294           & 0.7622              & 0.0097              & 0.9684              & 0.0245              \\
                             & global ITC (GES)        & 0.9108            & 0.2773           & 0.2517              & 0.0204              & 0.9789              & 0.0752              \\
                             & CE-test (GES)           & 0.9868            & 0.2563           & 0.2238              & 2e-040              & 0.9789              & 0.0232              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.9560            & 0.0810           & 0.9200              & 0.0098              & 0.8599              & 0.0346              \\
                             & CE-test (local)         & 0.9413            & 0.0741           & 0.7333              & 0.0109              & 0.8647              & 0.0567              \\
                             & global ITC (PC)         & 0.9884            & 0.3727           & 0.6133              & 0.0117              & 0.5169              & 0.0048              \\
                             & CE-test (PC)            & 0.8997            & 0.0926           & 0.7111              & 0.0237              & 0.8116              & 0.0853              \\
                             & global ITC (PCS)        & 0.9904            & 0.4352           & 0.5689              & 0.0094              & 0.4638              & 0.0038              \\
                             & CE-test (PCS)           & 0.8930            & 0.0856           & 0.6978              & 0.0293              & 0.8164              & 0.0872              \\
                             & global ITC (GES)        & 0.8570            & 0.2523           & 0.2133              & 0.0205              & 0.9130              & 0.1337              \\
                             & CE-test (GES)           & 0.9683            & 0.3056           & 0.2089              & 0.0019              & 0.8068              & 0.0463              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.8440            & 0.1505           & 0.7778              & 0.0282              & 0.7562              & 0.1306              \\
                             & CE-test (local)         & 0.8245            & 0.1436           & 0.7118              & 0.0267              & 0.7765              & 0.1536              \\
                             & global ITC (PC)         & 0.9740            & 0.5308           & 0.4549              & 0.0174              & 0.3792              & 0.0160              \\
                             & CE-test (PC)            & 0.7526            & 0.1505           & 0.7049              & 0.0458              & 0.7607              & 0.2021              \\
                             & global ITC (PCS)        & 0.9796            & 0.6142           & 0.4236              & 0.0176              & 0.2867              & 0.0075              \\
                             & CE-test (PCS)           & 0.7313            & 0.1423           & 0.7361              & 0.0635              & 0.7494              & 0.2043              \\
                             & global ITC (GES)        & 0.7878            & 0.2462           & 0.2292              & 0.0151              & 0.8397              & 0.2080              \\
                             & CE-test (GES)           & 0.9178            & 0.3776           & 0.3160              & 0.0047              & 0.6591              & 0.0880              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n70_s1000/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 1e-040           & 3e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 1e-040           & 0.0012              & 0.0000              & 3e-040              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 6e-040           & 9e-040              & 0.0000              & 0.0019              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0012              & 0.0000              & 5e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 6e-040           & 0.0010              & 0.0000              & 0.0019              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0013              & 0.0000              & 5e-040              & 0.0000              \\
			& GES                             & 0.0000            & 8e-040           & 0.0013              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 8e-040           & 0.0012              & 0.0000              & 4e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 2e-040           & 3e-040              & 0.0000              & 6e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 2e-040           & 9e-040              & 0.0000              & 6e-040              & 0.0000              \\
			& PC                              & 0.0000            & 5e-040           & 0.0010              & 0.0000              & 0.0012              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 9e-040              & 0.0000              & 7e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 6e-040           & 0.0011              & 0.0000              & 0.0012              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 9e-040              & 0.0000              & 7e-040              & 0.0000              \\
			& GES                             & 0.0000            & 4e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 5e-040           & 7e-040              & 0.0000              & 8e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 0.0000            & 2e-040           & 6e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& PC                              & 0.0000            & 3e-040           & 8e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 3e-040           & 8e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& GES                             & 0.0000            & 3e-040           & 6e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 5e-040              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n70_s1000/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0076 (0.0102)        & 0.0070 (0.0096)       & 0.0060 (0.0087)       \\
CE-test (local)         & 0.0110 (0.0107)        & 0.0099 (0.0104)       & 0.0078 (0.0091)       \\
CE-multi (local)        & 0.0111 (0.0113)        & 0.0099 (0.0110)       & 0.0080 (0.0092)       \\
CE-test (PC)            & 0.0114 (0.0110)        & 0.0103 (0.0103)       & 0.0082 (0.0093)       \\
CE-multi (PC)           & 0.0115 (0.0107)        & 0.0104 (0.0102)       & 0.0082 (0.0092)       \\
CE-test (PCS)           & 0.0111 (0.0105)        & 0.0101 (0.0110)       & 0.0084 (0.0094)       \\
CE-multi (PCS)          & 0.0114 (0.0109)        & 0.0105 (0.0111)       & 0.0082 (0.0094)       \\
CE-test (GES)           & 0.0091 (0.0101)        & 0.0083 (0.0100)       & 0.0071 (0.0089)       \\
CE-multi (GES)          & 0.0091 (0.0105)        & 0.0084 (0.0101)       & 0.0070 (0.0089)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n70_s3000/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9939            & 0.0079           & 0.9793              & 0.0010              & 0.9907              & 0.0053              \\
                             & CE-test (local)         & 0.9800            & 0.0040           & 0.7655              & 0.0012              & 0.9907              & 0.0251              \\
                             & global ITC (PC)         & 0.9971            & 0.0952           & 0.8828              & 0.0033              & 0.8692              & 0.0010              \\
                             & CE-test (PC)            & 0.9726            & 0.0079           & 0.7517              & 0.0056              & 0.9907              & 0.0282              \\
                             & global ITC (PCS)        & 0.9981            & 0.1111           & 0.8759              & 0.0023              & 0.8505              & 6e-040              \\
                             & CE-test (PCS)           & 0.9724            & 0.0079           & 0.7517              & 0.0056              & 0.9907              & 0.0284              \\
                             & global ITC (GES)        & 0.9507            & 0.1746           & 0.4069              & 0.0146              & 0.9813              & 0.0423              \\
                             & CE-test (GES)           & 0.9815            & 0.1548           & 0.3655              & 2e-040              & 0.9813              & 0.0290              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.9579            & 0.0435           & 0.9256              & 0.0053              & 0.9404              & 0.0370              \\
                             & CE-test (local)         & 0.9403            & 0.0370           & 0.7893              & 0.0053              & 0.9541              & 0.0606              \\
                             & global ITC (PC)         & 0.9892            & 0.2739           & 0.6860              & 0.0080              & 0.6651              & 0.0071              \\
                             & CE-test (PC)            & 0.9031            & 0.0543           & 0.7438              & 0.0128              & 0.9358              & 0.0899              \\
                             & global ITC (PCS)        & 0.9925            & 0.3217           & 0.6694              & 0.0092              & 0.5826              & 0.0025              \\
                             & CE-test (PCS)           & 0.8980            & 0.0478           & 0.7686              & 0.0179              & 0.9220              & 0.0897              \\
                             & global ITC (GES)        & 0.9081            & 0.2283           & 0.3967              & 0.0187              & 0.8670              & 0.0832              \\
                             & CE-test (GES)           & 0.9637            & 0.2152           & 0.3884              & 0.0025              & 0.8670              & 0.0483              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.8313            & 0.0926           & 0.7888              & 0.0147              & 0.8977              & 0.1515              \\
                             & CE-test (local)         & 0.8127            & 0.0854           & 0.7371              & 0.0139              & 0.9091              & 0.1728              \\
                             & global ITC (PC)         & 0.9780            & 0.4631           & 0.4661              & 0.0128              & 0.4705              & 0.0178              \\
                             & CE-test (PC)            & 0.7561            & 0.0970           & 0.7291              & 0.0208              & 0.8932              & 0.2193              \\
                             & global ITC (PCS)        & 0.9828            & 0.5412           & 0.4462              & 0.0150              & 0.3795              & 0.0088              \\
                             & CE-test (PCS)           & 0.7405            & 0.0810           & 0.7769              & 0.0350              & 0.8841              & 0.2200              \\
                             & global ITC (GES)        & 0.8197            & 0.1997           & 0.2988              & 0.0145              & 0.8523              & 0.1779              \\
                             & CE-test (GES)           & 0.9109            & 0.2315           & 0.4104              & 0.0040              & 0.8114              & 0.0956              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n70_s3000/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 1e-040           & 2e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 0.0000           & 0.0012              & 0.0000              & 2e-040              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 4e-040           & 7e-040              & 0.0000              & 0.0011              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0013              & 0.0000              & 2e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 4e-040           & 8e-040              & 0.0000              & 0.0012              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 0.0013              & 0.0000              & 2e-040              & 0.0000              \\
			& GES                             & 0.0000            & 6e-040           & 0.0016              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 5e-040           & 0.0016              & 0.0000              & 3e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 1e-040           & 3e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& PC                              & 0.0000            & 4e-040           & 9e-040              & 0.0000              & 0.0010              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 8e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 5e-040           & 9e-040              & 0.0000              & 0.0011              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& GES                             & 0.0000            & 4e-040           & 0.0010              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 4e-040           & 0.0010              & 0.0000              & 5e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 1e-040           & 8e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& PC                              & 0.0000            & 4e-040           & 0.0010              & 0.0000              & 6e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 8e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 4e-040           & 0.0010              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 1e-040           & 7e-040              & 0.0000              & 2e-040              & 0.0000              \\
			& GES                             & 0.0000            & 2e-040           & 8e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 3e-040           & 0.0010              & 0.0000              & 3e-040              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n70_s3000/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0164 (0.0119)        & 0.0146 (0.0107)       & 0.0136 (0.0076)       \\
CE-test (local)         & 0.0226 (0.0136)        & 0.0194 (0.0113)       & 0.0172 (0.0072)       \\
CE-multi (local)        & 0.0228 (0.0134)        & 0.0192 (0.0113)       & 0.0173 (0.0072)       \\
CE-test (PC)            & 0.0229 (0.0130)        & 0.0196 (0.0115)       & 0.0177 (0.0074)       \\
CE-multi (PC)           & 0.0229 (0.0133)        & 0.0198 (0.0114)       & 0.0176 (0.0073)       \\
CE-test (PCS)           & 0.0229 (0.0139)        & 0.0199 (0.0117)       & 0.0177 (0.0075)       \\
CE-multi (PCS)          & 0.0227 (0.0130)        & 0.0199 (0.0116)       & 0.0177 (0.0077)       \\
CE-test (GES)           & 0.0203 (0.0128)        & 0.0179 (0.0106)       & 0.0163 (0.0068)       \\
CE-multi (GES)          & 0.0204 (0.0128)        & 0.0179 (0.0105)       & 0.0164 (0.0070)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n70_s500/table_tpr_fpr.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccccccc@{}}
\toprule
\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method} & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
                             &                         & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
\multirow{8}{*}{2}           & local ITC               & 0.9932            & 0.0491           & 0.9245              & 0.0037              & 0.8868              & 0.0051              \\
                             & CE-test (local)         & 0.9804            & 0.0453           & 0.6541              & 0.0043              & 0.8962              & 0.0257              \\
                             & global ITC (PC)         & 0.9947            & 0.2264           & 0.7673              & 0.0060              & 0.6887              & 0.0012              \\
                             & CE-test (PC)            & 0.9666            & 0.0491           & 0.6541              & 0.0132              & 0.8774              & 0.0304              \\
                             & global ITC (PCS)        & 0.9951            & 0.2377           & 0.7673              & 0.0058              & 0.6887              & 4e-040              \\
                             & CE-test (PCS)           & 0.9649            & 0.0415           & 0.6667              & 0.0151              & 0.8868              & 0.0300              \\
                             & global ITC (GES)        & 0.8688            & 0.2755           & 0.1321              & 0.0246              & 0.9528              & 0.1169              \\
                             & CE-test (GES)           & 0.9846            & 0.3208           & 0.0629              & 6e-040              & 0.8868              & 0.0298              \\ \midrule
\multirow{8}{*}{3}           & local ITC               & 0.9459            & 0.1501           & 0.8047              & 0.0236              & 0.7059              & 0.0372              \\
                             & CE-test (local)         & 0.9294            & 0.1479           & 0.6791              & 0.0232              & 0.7101              & 0.0590              \\
                             & global ITC (PC)         & 0.9870            & 0.4923           & 0.4977              & 0.0159              & 0.3655              & 0.0040              \\
                             & CE-test (PC)            & 0.8881            & 0.1479           & 0.6977              & 0.0422              & 0.6345              & 0.0823              \\
                             & global ITC (PCS)        & 0.9883            & 0.5210           & 0.4930              & 0.0150              & 0.3109              & 0.0034              \\
                             & CE-test (PCS)           & 0.8804            & 0.1457           & 0.6837              & 0.0472              & 0.6429              & 0.0850              \\
                             & global ITC (GES)        & 0.8331            & 0.2472           & 0.1628              & 0.0209              & 0.9118              & 0.1571              \\
                             & CE-test (GES)           & 0.9635            & 0.3929           & 0.1628              & 0.0054              & 0.6849              & 0.0456              \\ \midrule
\multirow{8}{*}{4}           & local ITC               & 0.8517            & 0.1969           & 0.7643              & 0.0388              & 0.6334              & 0.1175              \\
                             & CE-test (local)         & 0.8277            & 0.1913           & 0.6679              & 0.0400              & 0.6473              & 0.1442              \\
                             & global ITC (PC)         & 0.9746            & 0.6132           & 0.3393              & 0.0195              & 0.3039              & 0.0144              \\
                             & CE-test (PC)            & 0.7622            & 0.2096           & 0.6143              & 0.0708              & 0.6102              & 0.1779              \\
                             & global ITC (PCS)        & 0.9802            & 0.6864           & 0.3214              & 0.0193              & 0.2019              & 0.0085              \\
                             & CE-test (PCS)           & 0.7466            & 0.1997           & 0.6321              & 0.0867              & 0.6009              & 0.1775              \\
                             & global ITC (GES)        & 0.7668            & 0.2405           & 0.1571              & 0.0167              & 0.8306              & 0.2318              \\
                             & CE-test (GES)           & 0.9233            & 0.4557           & 0.1857              & 0.0095              & 0.5452              & 0.0840              \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}


==> figs/res/n70_s500/table_tpr_fpr_std.txt <==
\begin{table}[]
	\centering
	\resizebox{0.85\textwidth}{!}{%
		\begin{tabular}{@{}cccccccc@{}}
			\toprule
			\multirow{2}{*}{Avg. degree} & \multirow{2}{*}{Method}         & \multicolumn{2}{c}{Non-causes} & \multicolumn{2}{c}{Possible causes} & \multicolumn{2}{c}{Definite causes} \\ \cmidrule(l){3-8} 
			&                                 & TPR            & FPR           & TPR              & FPR              & TPR              & FPR              \\ \midrule
			\multirow{8}{*}{2}           & local ITC                       & 0.0000            & 2e-040           & 5e-040              & 0.0000              & 0.0010              & 0.0000              \\
			& CE-test (local)                   & 0.0000            & 2e-040           & 0.0014              & 0.0000              & 9e-040              & 0.0000              \\
			& global ITC (PC)                              & 0.0000            & 7e-040           & 0.0011              & 0.0000              & 0.0020              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 0.0014              & 0.0000              & 0.0011              & 0.0000              \\
			& PCS                             & 0.0000            & 7e-040           & 0.0011              & 0.0000              & 0.0020              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 0.0014              & 0.0000              & 0.0010              & 0.0000              \\
			& GES                             & 0.0000            & 7e-040           & 7e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 8e-040           & 4e-040              & 0.0000              & 0.0010              & 0.0000              \\ \midrule
			\multirow{8}{*}{3}           & local ITC                       & 0.0000            & 3e-040           & 7e-040              & 0.0000              & 9e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 3e-040           & 0.0010              & 0.0000              & 9e-040              & 0.0000              \\
			& PC                              & 0.0000            & 5e-040           & 0.0011              & 0.0000              & 0.0010              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 3e-040           & 0.0010              & 0.0000              & 0.0010              & 0.0000              \\
			& PCS                             & 0.0000            & 5e-040           & 0.0011              & 0.0000              & 9e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 3e-040           & 0.0010              & 0.0000              & 0.0010              & 0.0000              \\
			& GES                             & 0.0000            & 4e-040           & 6e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 5e-040           & 6e-040              & 0.0000              & 9e-040              & 0.0000              \\ \midrule
			\multirow{8}{*}{4}           & local ITC                       & 0.0000            & 2e-040           & 6e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& CE-local-test                   & 0.0000            & 2e-040           & 8e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& PC                              & 0.0000            & 3e-040           & 8e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 8e-040              & 0.0000              & 5e-040              & 0.0000              \\
			& PCS                             & 0.0000            & 3e-040           & 8e-040              & 0.0000              & 4e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-PC-test}  & 0.0000            & 2e-040           & 8e-040              & 0.0000              & 6e-040              & 0.0000              \\
			& GES                             & 0.0000            & 3e-040           & 5e-040              & 0.0000              & 3e-040              & 0.0000              \\
			& \multicolumn{1}{l}{CE-GES-test} & 0.0000            & 3e-040           & 5e-040              & 0.0000              & 6e-040              & 0.0000              \\ \bottomrule
		\end{tabular}%
	}
	\caption{}
	\label{tab:my-table}
\end{table}


==> figs/res/n70_s500/table_type_time.txt <==
% Please add the following required packages to your document preamble:
% \usepackage{booktabs}
% \usepackage{multirow}
% \usepackage{graphicx}
\begin{table}[]
\centering
\resizebox{\textwidth}{!}{%
\begin{tabular}{@{}cccc@{}}
\toprule
\multirow{2}{*}{Method} & \multicolumn{3}{c}{Average degree} \\ \cmidrule(l){2-4} 
                        & 2          & 3         & 4         \\ \midrule
local ITC               & 0.0041 (0.0076)        & 0.0042 (0.0075)       & 0.0042 (0.0074)       \\
CE-test (local)         & 0.0063 (0.0085)        & 0.0062 (0.0083)       & 0.0057 (0.0081)       \\
CE-multi (local)        & 0.0062 (0.0085)        & 0.0062 (0.0084)       & 0.0059 (0.0082)       \\
CE-test (PC)            & 0.0068 (0.0086)        & 0.0065 (0.0084)       & 0.0064 (0.0083)       \\
CE-multi (PC)           & 0.0069 (0.0087)        & 0.0065 (0.0084)       & 0.0062 (0.0083)       \\
CE-test (PCS)           & 0.0063 (0.0084)        & 0.0066 (0.0084)       & 0.0062 (0.0082)       \\
CE-multi (PCS)          & 0.0067 (0.0085)        & 0.0065 (0.0084)       & 0.0064 (0.0084)       \\
CE-test (GES)           & 0.0051 (0.0080)        & 0.0050 (0.0078)       & 0.0050 (0.0079)       \\
CE-multi (GES)          & 0.0052 (0.0083)        & 0.0050 (0.0079)       & 0.0050 (0.0078)       \\ \bottomrule
\end{tabular}%
}
\caption{}
\label{tab:my-table}
\end{table}

